Upside-Down Reinforcement Learning for More Interpretable Optimal Control

Model-Free Reinforcement Learning (RL) algorithms either learn how to map states to expected rewards or search for policies that can maximize a certain performance function. Model-Based algorithms instead, aim to learn an approximation of the underlying model of the RL environment and then use it in combination with planning algorithms. Upside-Down Reinforcement Learning (UDRL) is a novel learning paradigm that aims to learn how to predict actions from states and desired commands. This task is formulated as a Supervised Learning problem and has successfully been tackled by Neural Networks (NNs). In this paper, we investigate whether function approximation algorithms other than NNs can also be used within a UDRL framework. Our experiments, performed over several popular optimal control benchmarks, show that tree-based methods like Random Forests and Extremely Randomized Trees can perform just as well as NNs with the significant benefit of resulting in policies that are inherently more interpretable than NNs, therefore paving the way for more transparent, safe, and robust RL.

==> Plots/feature_viz/Acrobot-v1/RandomForestClassifier/info_0.dat <==
0 -1.265389436206048
1 3.7533329226125804
2 2.0452932925380964
3 2.3379140835060417
4 17.685524627135493
5 20.683797354606522
6 4.659005704034304
7 7.497345941568934

==> Plots/feature_viz/Acrobot-v1/RandomForestClassifier/info_0.json <==
{
    "state": {
        "0": "0.99824154",
        "1": "-0.05927767",
        "2": "0.98408514",
        "3": "0.17769744",
        "4": "-0.2954386",
        "5": "0.46239197"
    },
    "feature": {
        "0": "-1.265389436206048",
        "1": "3.7533329226125804",
        "2": "2.0452932925380964",
        "3": "2.3379140835060417",
        "4": "17.685524627135493",
        "5": "20.683797354606522",
        "6": "4.659005704034304",
        "7": "7.497345941568934"
    },
    "action": "2",
    "reward": "-1.0",
    "desired_return": "-69.0",
    "desired_horizon": "72"
}

==> Plots/feature_viz/Acrobot-v1/RandomForestClassifier/info_1.dat <==
0 2.3968580416336422
1 6.306017207099764
2 3.5339943693234486
3 3.160119023379395
4 17.412095089968936
5 22.8157931163229
6 0.26202859703269377
7 1.509919045035144

==> Plots/feature_viz/Acrobot-v1/RandomForestClassifier/info_1.json <==
{
    "state": {
        "0": "0.84176457",
        "1": "-0.5398448",
        "2": "0.5276182",
        "3": "0.8494816",
        "4": "-0.10606667",
        "5": "1.1992655"
    },
    "feature": {
        "0": "2.3968580416336422",
        "1": "6.306017207099764",
        "2": "3.5339943693234486",
        "3": "3.160119023379395",
        "4": "17.412095089968936",
        "5": "22.8157931163229",
        "6": "0.26202859703269377",
        "7": "1.509919045035144"
    },
    "action": "2",
    "reward": "-1.0",
    "desired_return": "-54.0",
    "desired_horizon": "57"
}

==> Plots/feature_viz/Acrobot-v1/RandomForestClassifier/info_2.dat <==
0 5.719178730068419
1 6.182825113684344
2 3.1633418572169902
3 -3.7468900902672617
4 18.996142881998793
5 23.002765758511888
6 3.7968977638239925
7 0.2825624747587553

==> Plots/feature_viz/Acrobot-v1/RandomForestClassifier/info_2.json <==
{
    "state": {
        "0": "0.29286763",
        "1": "0.956153",
        "2": "-0.18020926",
        "3": "-0.9836283",
        "4": "-0.46701428",
        "5": "-0.49374697"
    },
    "feature": {
        "0": "5.719178730068419",
        "1": "6.182825113684344",
        "2": "3.1633418572169902",
        "3": "-3.7468900902672617",
        "4": "18.996142881998793",
        "5": "23.002765758511888",
        "6": "3.7968977638239925",
        "7": "0.2825624747587553"
    },
    "action": "0",
    "reward": "-1.0",
    "desired_return": "-34.0",
    "desired_horizon": "37"
}

==> Plots/feature_viz/Acrobot-v1/RandomForestClassifier/info_3.dat <==
0 2.595798493521851
1 5.981433713868574
2 3.8234474450250446
3 4.420926872848124
4 12.419957558851834
5 20.046857351898193
6 3.155378454217674
7 4.9530245995646105

==> Plots/feature_viz/Acrobot-v1/RandomForestClassifier/info_3.json <==
{
    "state": {
        "0": "0.3785605",
        "1": "-0.92557657",
        "2": "0.1449026",
        "3": "0.9894459",
        "4": "-2.000158",
        "5": "3.391102"
    },
    "feature": {
        "0": "2.595798493521851",
        "1": "5.981433713868574",
        "2": "3.8234474450250446",
        "3": "4.420926872848124",
        "4": "12.419957558851834",
        "5": "20.046857351898193",
        "6": "3.155378454217674",
        "7": "4.9530245995646105"
    },
    "action": "2",
    "reward": "-1.0",
    "desired_return": "-29.0",
    "desired_horizon": "32"
}


==> Plots/feature_viz/Acrobot-v1/RandomForestClassifier/info_4.dat <==
0 3.6084636557095173
1 7.57466425339821
2 3.888523103322282
3 2.02196751223366
4 13.977234152120396
5 20.0398201724726
6 2.3637298190168727
7 3.9224218215223794

==> Plots/feature_viz/Acrobot-v1/RandomForestClassifier/info_4.json <==
{
    "state": {
        "0": "0.11174689",
        "1": "-0.9937367",
        "2": "-0.37263265",
        "3": "0.92797893",
        "4": "-0.75546134",
        "5": "1.9324734"
    },
    "feature": {
        "0": "3.6084636557095173",
        "1": "7.57466425339821",
        "2": "3.888523103322282",
        "3": "2.02196751223366",
        "4": "13.977234152120396",
        "5": "20.0398201724726",
        "6": "2.3637298190168727",
        "7": "3.9224218215223794"
    },
    "action": "2",
    "reward": "-1.0",
    "desired_return": "-28.0",
    "desired_horizon": "31"
}

==> Plots/feature_viz/Acrobot-v1/RandomForestClassifier/info_5.dat <==
0 3.461867141195371
1 5.29807189683559
2 3.708473390184844
3 3.883502219948429
4 12.95658509936371
5 20.861145312572887
6 3.4187178180312614
7 3.808461611663821

==> Plots/feature_viz/Acrobot-v1/RandomForestClassifier/info_5.json <==
{
    "state": {
        "0": "-0.39693004",
        "1": "0.9178489",
        "2": "0.8320576",
        "3": "-0.5546893",
        "4": "0.14570954",
        "5": "-2.8402405"
    },
    "feature": {
        "0": "3.461867141195371",
        "1": "5.29807189683559",
        "2": "3.708473390184844",
        "3": "3.883502219948429",
        "4": "12.95658509936371",
        "5": "20.861145312572887",
        "6": "3.4187178180312614",
        "7": "3.808461611663821"
    },
    "action": "0",
    "reward": "-1.0",
    "desired_return": "-5.0",
    "desired_horizon": "8"
}

==> Plots/feature_viz/Acrobot-v1/RandomForestClassifier/info_6.dat <==
0 3.130683566993361
1 8.472419335281536
2 4.831532272517475
3 4.044421740973745
4 14.295688317152157
5 19.88534480024833
6 3.3014308606312497
7 -0.5646964040019395

==> Plots/feature_viz/Acrobot-v1/RandomForestClassifier/info_6.json <==
{
    "state": {
        "0": "-0.94147646",
        "1": "-0.33707878",
        "2": "-0.45742866",
        "3": "0.88924634",
        "4": "-1.5477718",
        "5": "1.5946372"
    },
    "feature": {
        "0": "3.130683566993361",
        "1": "8.472419335281536",
        "2": "4.831532272517475",
        "3": "4.044421740973745",
        "4": "14.295688317152157",
        "5": "19.88534480024833",
        "6": "3.3014308606312497",
        "7": "-0.5646964040019395"
    },
    "action": "2",
    "reward": "-1.0",
    "desired_return": "3.0",
    "desired_horizon": "2"
}

==> Plots/feature_viz/Acrobot-v1/RandomForestClassifier/info_7.dat <==
0 2.448991960028092
1 10.732939704826068
2 3.2341168222315018
3 5.0441075214199635
4 13.636478194961432
5 20.316626532406175
6 3.4238017467044433
7 -1.4402379927817566

==> Plots/feature_viz/Acrobot-v1/RandomForestClassifier/info_7.json <==
{
    "state": {
        "0": "-0.99787915",
        "1": "-0.06509401",
        "2": "-0.7343163",
        "3": "0.67880744",
        "4": "-1.2913531",
        "5": "1.9521608"
    },
    "feature": {
        "0": "2.448991960028092",
        "1": "10.732939704826068",
        "2": "3.2341168222315018",
        "3": "5.0441075214199635",
        "4": "13.636478194961432",
        "5": "20.316626532406175",
        "6": "3.4238017467044433",
        "7": "-1.4402379927817566"
    },
    "action": "2",
    "reward": "-1.0",
    "desired_return": "4.0",
    "desired_horizon": "2"
}

==> Plots/feature_viz/Acrobot-v1/RandomForestClassifier/info_8.dat <==
0 2.5935467250500466
1 9.451488758229868
2 1.1488497763981123
3 5.478437618577614
4 15.39874933026131
5 21.478782507006287
6 3.3197664997983383
7 -1.4727967255256789

==> Plots/feature_viz/Acrobot-v1/RandomForestClassifier/info_8.json <==
{
    "state": {
        "0": "-0.98145074",
        "1": "0.19171463",
        "2": "-0.954879",
        "3": "0.2969951",
        "4": "-1.347515",
        "5": "2.5193586"
    },
    "feature": {
        "0": "2.5935467250500466",
        "1": "9.451488758229868",
        "2": "1.1488497763981123",
        "3": "5.478437618577614",
        "4": "15.39874933026131",
        "5": "21.478782507006287",
        "6": "3.3197664997983383",
        "7": "-1.4727967255256789"
    },
    "action": "2",
    "reward": "-1.0",
    "desired_return": "5.0",
    "desired_horizon": "2"
}

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_0.dat <==
0 7.165037805767872
1 7.033855291340088
2 20.517396227305934
3 5.720813808437885
4 6.608880496603021
5 2.8404939215656144

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_0.json <==
{
    "state": {
        "0": "-0.045611553",
        "1": "0.17552423",
        "2": "0.044226266",
        "3": "-0.2881081"
    },
    "feature": {
        "0": "7.165037805767872",
        "1": "7.033855291340088",
        "2": "20.517396227305934",
        "3": "5.720813808437885",
        "4": "6.608880496603021",
        "5": "2.8404939215656144"
    },
    "action": "1",
    "reward": "1.0",
    "desired_return": "200.0",
    "desired_horizon": "200"
}

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_1.dat <==
0 8.1389847623405
1 12.09868741708078
2 16.310262897250695
3 8.865914589666477
4 2.052961452517603
5 2.4196664321643477

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_1.json <==
{
    "state": {
        "0": "-0.012978935",
        "1": "-0.21634598",
        "2": "-0.0048640138",
        "3": "0.3334568"
    },
    "feature": {
        "0": "8.1389847623405",
        "1": "12.09868741708078",
        "2": "16.310262897250695",
        "3": "8.865914589666477",
        "4": "2.052961452517603",
        "5": "2.4196664321643477"
    },
    "action": "0",
    "reward": "1.0",
    "desired_return": "194.0",
    "desired_horizon": "194"
}

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_10.dat <==
0 1.103460564408611
1 -0.49190798856279805
2 31.275187625076775
3 5.736132175403235
4 6.2828223951013085
5 5.98078277959325

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_10.json <==
{
    "state": {
        "0": "1.5661641",
        "1": "1.4670805",
        "2": "0.088205405",
        "3": "-0.70137846"
    },
    "feature": {
        "0": "1.103460564408611",
        "1": "-0.49190798856279805",
        "2": "31.275187625076775",
        "3": "5.736132175403235",
        "4": "6.2828223951013085",
        "5": "5.98078277959325"
    },
    "action": "1",
    "reward": "1.0",
    "desired_return": "19.0",
    "desired_horizon": "19"
}

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_2.dat <==
0 13.576522496520836
1 4.1597834516399805
2 15.944211468327834
3 10.789333839691023
4 2.8470294479685734
5 2.5695968468721606

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_2.json <==
{
    "state": {
        "0": "-0.017305853",
        "1": "-0.41139835",
        "2": "0.0018051226",
        "3": "0.6246019"
    },
    "feature": {
        "0": "13.576522496520836",
        "1": "4.1597834516399805",
        "2": "15.944211468327834",
        "3": "10.789333839691023",
        "4": "2.8470294479685734",
        "5": "2.5695968468721606"
    },
    "action": "0",
    "reward": "1.0",
    "desired_return": "193.0",
    "desired_horizon": "193"
}

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_3.dat <==
0 10.960146913290869
1 5.692296921944019
2 12.057071365684774
3 11.938943518596925
4 4.035535358911289
5 5.202483472592536

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_3.json <==
{
    "state": {
        "0": "-0.023304097",
        "1": "-0.21974088",
        "2": "0.022972398",
        "3": "0.4083974"
    },
    "feature": {
        "0": "10.960146913290869",
        "1": "5.692296921944019",
        "2": "12.057071365684774",
        "3": "11.938943518596925",
        "4": "4.035535358911289",
        "5": "5.202483472592536"
    },
    "action": "1",
    "reward": "1.0",
    "desired_return": "180.0",
    "desired_horizon": "180"
}

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_4.dat <==
0 5.604776547893678
1 2.9936527289897406
2 26.61923494470374
3 3.95614768537102
4 5.989949238213267
5 4.722716405848958

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_4.json <==
{
    "state": {
        "0": "-0.037568454",
        "1": "0.3625245",
        "2": "0.054208633",
        "3": "-0.4020299"
    },
    "feature": {
        "0": "5.604776547893678",
        "1": "2.9936527289897406",
        "2": "26.61923494470374",
        "3": "3.95614768537102",
        "4": "5.989949238213267",
        "5": "4.722716405848958"
    },
    "action": "1",
    "reward": "1.0",
    "desired_return": "175.0",
    "desired_horizon": "175"
}

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_5.dat <==
0 10.133011109811335
1 3.633861231562474
2 12.263684396629488
3 9.487225511979045
4 6.3881288508237555
5 7.980566450214317

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_5.json <==
{
    "state": {
        "0": "0.02588598",
        "1": "-0.41570956",
        "2": "-0.0039990237",
        "3": "0.7197267"
    },
    "feature": {
        "0": "10.133011109811335",
        "1": "3.633861231562474",
        "2": "12.263684396629488",
        "3": "9.487225511979045",
        "4": "6.3881288508237555",
        "5": "7.980566450214317"
    },
    "action": "1",
    "reward": "1.0",
    "desired_return": "163.0",
    "desired_horizon": "163"
}

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_6.dat <==
0 9.75728249914656
1 4.570422669108902
2 9.85966194808429
3 11.303940713957033
4 6.741418136039566
5 7.653751584684052

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_6.json <==
{
    "state": {
        "0": "0.0053562704",
        "1": "-0.41579422",
        "2": "0.030618474",
        "3": "0.7217477"
    },
    "feature": {
        "0": "9.75728249914656",
        "1": "4.570422669108902",
        "2": "9.85966194808429",
        "3": "11.303940713957033",
        "4": "6.741418136039566",
        "5": "7.653751584684052"
    },
    "action": "1",
    "reward": "1.0",
    "desired_return": "161.0",
    "desired_horizon": "161"
}

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_7.dat <==
0 3.15944803205812
1 5.7414625572040885
2 28.42726286810203
3 5.127855458040232
4 2.790231818405523
5 4.640216817210408

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_7.json <==
{
    "state": {
        "0": "0.11804652",
        "1": "0.34484467",
        "2": "0.06214747",
        "3": "-0.01138632"
    },
    "feature": {
        "0": "3.15944803205812",
        "1": "5.7414625572040885",
        "2": "28.42726286810203",
        "3": "5.127855458040232",
        "4": "2.790231818405523",
        "5": "4.640216817210408"
    },
    "action": "1",
    "reward": "1.0",
    "desired_return": "127.0",
    "desired_horizon": "127"
}

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_8.dat <==
0 1.3974869798905196
1 4.040164946640199
2 34.06152431141063
3 5.339931771084418
4 2.2983176602494053
5 2.749051881745238

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_8.json <==
{
    "state": {
        "0": "0.20675221",
        "1": "0.5317764",
        "2": "0.0802179",
        "3": "-0.123835534"
    },
    "feature": {
        "0": "1.3974869798905196",
        "1": "4.040164946640199",
        "2": "34.06152431141063",
        "3": "5.339931771084418",
        "4": "2.2983176602494053",
        "5": "2.749051881745238"
    },
    "action": "1",
    "reward": "1.0",
    "desired_return": "114.0",
    "desired_horizon": "114"
}

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_9.dat <==
0 4.168405360514255
1 7.907078948953224
2 12.511617117155843
3 16.96143114691905
4 2.895913721426289
5 5.442031256051763

==> Plots/feature_viz/CartPole-v0/RandomForestClassifier/info_9.json <==
{
    "state": {
        "0": "0.5350292",
        "1": "-0.06359977",
        "2": "0.05198326",
        "3": "0.97624445"
    },
    "feature": {
        "0": "4.168405360514255",
        "1": "7.907078948953224",
        "2": "12.511617117155843",
        "3": "16.96143114691905",
        "4": "2.895913721426289",
        "5": "5.442031256051763"
    },
    "action": "1",
    "reward": "1.0",
    "desired_return": "85.0",
    "desired_horizon": "85"
}

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_0.dat <==
0 3.3415438252410965
1 23.95647438047727
2 1.4946744440958613
3 5.9045542923920635
4 6.236312903412052
5 5.965909828794963
6 0.0780275977467686
7 0.0
8 -0.4802916847633474
9 11.589149514644093

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_0.json <==
{
    "state": {
        "0": "-0.105016515",
        "1": "1.2799393",
        "2": "-0.3662574",
        "3": "-0.5750628",
        "4": "0.11882473",
        "5": "0.08174862",
        "6": "0.0",
        "7": "0.0"
    },
    "feature": {
        "0": "3.3415438252410965",
        "1": "23.95647438047727",
        "2": "1.4946744440958613",
        "3": "5.9045542923920635",
        "4": "6.236312903412052",
        "5": "5.965909828794963",
        "6": "0.0780275977467686",
        "7": "0",
        "8": "-0.4802916847633474",
        "9": "11.589149514644093"
    },
    "action": "0",
    "reward": "-1.3824406993560956",
    "desired_return": "81.72351533341961",
    "desired_horizon": "75"
}

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_1.dat <==
0 -0.4131398126949576
1 20.068402101166196
2 3.107456308575135
3 4.13261206763676
4 8.15549009009027
5 8.229618455638425
6 0.0780275977467686
7 0.0
8 4.014040851399094
9 10.713847442483125

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_1.json <==
{
    "state": {
        "0": "-0.14847584",
        "1": "1.0779762",
        "2": "-0.366254",
        "3": "-0.89507896",
        "4": "0.1678735",
        "5": "0.08174725",
        "6": "0.0",
        "7": "0.0"
    },
    "feature": {
        "0": "-0.4131398126949576",
        "1": "20.068402101166196",
        "2": "3.107456308575135",
        "3": "4.13261206763676",
        "4": "8.15549009009027",
        "5": "8.229618455638425",
        "6": "0.0780275977467686",
        "7": "0",
        "8": "4.014040851399094",
        "9": "10.713847442483125"
    },
    "action": "0",
    "reward": "-0.925008666999986",
    "desired_return": "96.0091796717511",
    "desired_horizon": "63"
}

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_10.dat <==
0 4.650906013589084
1 21.109839545466464
2 6.559279466265866
3 8.095581058390552
4 4.246234989824188
5 2.965662438547414
6 0.0780275977467686
7 0.0
8 2.8474636749139455
9 7.533360317296536

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_10.json <==
{
    "state": {
        "0": "0.058727168",
        "1": "1.3718693",
        "2": "0.27008083",
        "3": "-0.3589413",
        "4": "-0.066490866",
        "5": "-0.06029896",
        "6": "0.0",
        "7": "0.0"
    },
    "feature": {
        "0": "4.650906013589084",
        "1": "21.109839545466464",
        "2": "6.559279466265866",
        "3": "8.095581058390552",
        "4": "4.246234989824188",
        "5": "2.965662438547414",
        "6": "0.0780275977467686",
        "7": "0",
        "8": "2.8474636749139455",
        "9": "7.533360317296536"
    },
    "action": "0",
    "reward": "-1.6075494973371462",
    "desired_return": "68.79415892812236",
    "desired_horizon": "82"
}

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_11.dat <==
0 6.3925395065342725
1 11.014333206855978
2 3.6858414195965885
3 2.3664049037796944
4 8.534058851373766
5 2.274979288727174
6 1.0144940925738712
7 1.1477194151571612
8 8.972977676020138
9 12.683006741422178

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_11.json <==
{
    "state": {
        "0": "0.026845265",
        "1": "0.634437",
        "2": "0.070854455",
        "3": "-1.2911088",
        "4": "-0.030680148",
        "5": "-0.027080644",
        "6": "0.0",
        "7": "0.0"
    },
    "feature": {
        "0": "6.3925395065342725",
        "1": "11.014333206855978",
        "2": "3.6858414195965885",
        "3": "2.3664049037796944",
        "4": "8.534058851373766",
        "5": "2.274979288727174",
        "6": "1.0144940925738712",
        "7": "1.1477194151571612",
        "8": "8.972977676020138",
        "9": "12.683006741422178"
    },
    "action": "2",
    "reward": "6.403579800202164",
    "desired_return": "69.56879741308472",
    "desired_horizon": "68"
}


==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_12.dat <==
0 3.716794437731429
1 13.478512264922001
2 2.8415596414075477
3 4.4354342465312335
4 6.028432977971118
5 3.043243747856702
6 1.0437914756709055
7 1.467719415157161
8 9.249105681286215
9 12.78176121350651

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_12.json <==
{
    "state": {
        "0": "0.03431072",
        "1": "0.46704498",
        "2": "0.15087362",
        "3": "-1.1965632",
        "4": "-0.025394594",
        "5": "0.039424885",
        "6": "0.0",
        "7": "0.0"
    },
    "feature": {
        "0": "3.716794437731429",
        "1": "13.478512264922001",
        "2": "2.8415596414075477",
        "3": "4.4354342465312335",
        "4": "6.028432977971118",
        "5": "3.043243747856702",
        "6": "1.0437914756709055",
        "7": "1.467719415157161",
        "8": "9.249105681286215",
        "9": "12.78176121350651"
    },
    "action": "2",
    "reward": "2.611139063593396",
    "desired_return": "41.67627822408406",
    "desired_horizon": "62"
}

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_13.dat <==
0 3.933842776095485
1 14.792377127191758
2 2.9543775222768165
3 4.276560237432781
4 5.692969011957668
5 3.8126061548510255
6 1.0437914756709055
7 1.467719415157161
8 8.367786563259063
9 11.744324818148154

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_13.json <==
{
    "state": {
        "0": "0.042036057",
        "1": "0.33548293",
        "2": "0.17316641",
        "3": "-1.1251714",
        "4": "-0.016015844",
        "5": "0.054542094",
        "6": "0.0",
        "7": "0.0"
    },
    "feature": {
        "0": "3.933842776095485",
        "1": "14.792377127191758",
        "2": "2.9543775222768165",
        "3": "4.276560237432781",
        "4": "5.692969011957668",
        "5": "3.8126061548510255",
        "6": "1.0437914756709055",
        "7": "1.467719415157161",
        "8": "8.367786563259063",
        "9": "11.744324818148154"
    },
    "action": "2",
    "reward": "5.395056463392604",
    "desired_return": "25.240715631102027",
    "desired_horizon": "57"
}

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_14.dat <==
0 4.267225927752039
1 12.154331916857323
2 4.151701035420828
3 7.103000709622538
4 6.97298429453642
5 3.2771490094062616
6 0.5437914756709055
7 1.6558815659658146
8 5.857451635948696
9 12.102837530859995

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_14.json <==
{
    "state": {
        "0": "0.052789114",
        "1": "0.16975273",
        "2": "0.13280348",
        "3": "-0.9969237",
        "4": "-0.0051572025",
        "5": "0.010722425",
        "6": "0.0",
        "7": "0.0"
    },
    "feature": {
        "0": "4.267225927752039",
        "1": "12.154331916857323",
        "2": "4.151701035420828",
        "3": "7.103000709622538",
        "4": "6.97298429453642",
        "5": "3.2771490094062616",
        "6": "0.5437914756709055",
        "7": "1.6558815659658146",
        "8": "5.857451635948696",
        "9": "12.102837530859995"
    },
    "action": "2",
    "reward": "2.168584330898992",
    "desired_return": "-6.273938029767577",
    "desired_horizon": "50"
}

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_15.dat <==
0 4.9652139642091555
1 11.542225693327136
2 5.176672968755624
3 8.496148961388823
4 4.8140300718268385
5 2.3965175855029837
6 0.5735304823259751
7 1.1477194151571612
8 7.386083860324678
9 11.588212099222448

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_15.json <==
{
    "state": {
        "0": "0.058420848",
        "1": "0.06404372",
        "2": "0.11586158",
        "3": "-0.8991161",
        "4": "-0.0075316383",
        "5": "-0.007737551",
        "6": "0.0",
        "7": "0.0"
    },
    "feature": {
        "0": "4.9652139642091555",
        "1": "11.542225693327136",
        "2": "5.176672968755624",
        "3": "8.496148961388823",
        "4": "4.8140300718268385",
        "5": "2.3965175855029837",
        "6": "0.5735304823259751",
        "7": "1.1477194151571612",
        "8": "7.386083860324678",
        "9": "11.588212099222448"
    },
    "action": "2",
    "reward": "4.697677207869515",
    "desired_return": "-21.033868543953826",
    "desired_horizon": "45"
}

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_16.dat <==
0 5.392213766372937
1 8.827614723538206
2 5.047225324552168
3 9.480217525674707
4 5.858275196549968
5 3.2984493668350514
6 0.5735304823259751
7 0.6217199736952713
8 7.968013669720048
9 11.0190950727765

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_16.json <==
{
    "state": {
        "0": "0.060790826",
        "1": "0.023937188",
        "2": "0.120985985",
        "3": "-0.8850171",
        "4": "-0.00807578",
        "5": "-0.003520151",
        "6": "0.0",
        "7": "0.0"
    },
    "feature": {
        "0": "5.392213766372937",
        "1": "8.827614723538206",
        "2": "5.047225324552168",
        "3": "9.480217525674707",
        "4": "5.858275196549968",
        "5": "3.2984493668350514",
        "6": "0.5735304823259751",
        "7": "0.6217199736952713",
        "8": "7.968013669720048",
        "9": "11.0190950727765"
    },
    "action": "2",
    "reward": "1.7258013130095236",
    "desired_return": "-26.81681193192124",
    "desired_horizon": "43"
}

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_17.dat <==
0 4.776330242832165
1 9.190336587669574
2 4.433116015795343
3 10.162547229254013
4 6.026554524950438
5 3.1291712936718388
6 0.5735304823259751
7 0.9417199736952713
8 8.340939528425139
9 10.512109223421076

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_17.json <==
{
    "state": {
        "0": "0.062085725",
        "1": "0.004679141",
        "2": "0.12928942",
        "3": "-0.8559144",
        "4": "-0.007881424",
        "5": "0.0038870308",
        "6": "0.0",
        "7": "0.0"
    },
    "feature": {
        "0": "4.776330242832165",
        "1": "9.190336587669574",
        "2": "4.433116015795343",
        "3": "10.162547229254013",
        "4": "6.026554524950438",
        "5": "3.1291712936718388",
        "6": "0.5735304823259751",
        "7": "0.9417199736952713",
        "8": "8.340939528425139",
        "9": "10.512109223421076"
    },
    "action": "2",
    "reward": "2.789068351249594",
    "desired_return": "-28.542613244930763",
    "desired_horizon": "42"
}

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_2.dat <==
0 -0.24704730033532207
1 10.244858746983182
2 2.197100122922791
3 6.682840328764426
4 10.494544575437887
5 6.521581177102465
6 0.5611540854489543
7 1.3259141775773278
8 8.5007616155095
9 11.804647572629607

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_2.json <==
{
    "state": {
        "0": "-0.2316033",
        "1": "0.6817825",
        "2": "-0.4910481",
        "3": "-1.0421301",
        "4": "0.2377926",
        "5": "0.06465335",
        "6": "0.0",
        "7": "0.0"
    },
    "feature": {
        "0": "-0.24704730033532207",
        "1": "10.244858746983182",
        "2": "2.197100122922791",
        "3": "6.682840328764426",
        "4": "10.494544575437887",
        "5": "6.521581177102465",
        "6": "0.5611540854489543",
        "7": "1.3259141775773278",
        "8": "8.5007616155095",
        "9": "11.804647572629607"
    },
    "action": "2",
    "reward": "2.263960973754604",
    "desired_return": "90.57064199179604",
    "desired_horizon": "44"
}

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_3.dat <==
0 2.590064592197435
1 12.663820347438449
2 4.1430609837467065
3 7.815341582614345
4 8.119910953480685
5 7.0722394310879775
6 0.3124583802224583
7 0.3643318904625912
8 11.65299652253183
9 3.3521304182583402

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_3.json <==
{
    "state": {
        "0": "-0.32489428",
        "1": "0.37871146",
        "2": "-0.73290503",
        "3": "-0.8041834",
        "4": "0.28846374",
        "5": "0.07459494",
        "6": "0.0",
        "7": "0.0"
    },
    "feature": {
        "0": "2.590064592197435",
        "1": "12.663820347438449",
        "2": "4.1430609837467065",
        "3": "7.815341582614345",
        "4": "8.119910953480685",
        "5": "7.0722394310879775",
        "6": "0.3124583802224583",
        "7": "0.3643318904625912",
        "8": "11.65299652253183",
        "9": "3.3521304182583402"
    },
    "action": "2",
    "reward": "-0.7813247403761523",
    "desired_return": "68.58833729094418",
    "desired_horizon": "29"
}

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_4.dat <==
0 3.783473346861472
1 22.565162044652464
2 6.038678626098325
3 8.795539806212075
4 2.43825393583516
5 1.9326010654383174
6 0.0780275977467686
7 0.0
8 2.986952329782282
9 9.467666349413951

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_4.json <==
{
    "state": {
        "0": "0.03725586",
        "1": "1.2258734",
        "2": "0.23557286",
        "3": "-0.71401286",
        "4": "-0.042220622",
        "5": "-0.052656364",
        "6": "0.0",
        "7": "0.0"
    },
    "feature": {
        "0": "3.783473346861472",
        "1": "22.565162044652464",
        "2": "6.038678626098325",
        "3": "8.795539806212075",
        "4": "2.43825393583516",
        "5": "1.9326010654383174",
        "6": "0.0780275977467686",
        "7": "0",
        "8": "2.986952329782282",
        "9": "9.467666349413951"
    },
    "action": "0",
    "reward": "-1.1924585841314865",
    "desired_return": "77.86276351266517",
    "desired_horizon": "88"
}

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_5.dat <==
0 5.929829667421939
1 11.016796680565736
2 4.957530713201427
3 4.1731214197825395
4 6.694782568026778
5 2.836111334116195
6 0.6545181192695214
7 1.0461569151571612
8 8.558342492522156
9 12.219165191977357

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_5.json <==
{
    "state": {
        "0": "0.09337711",
        "1": "0.66252667",
        "2": "0.24744897",
        "3": "-1.2679436",
        "4": "-0.105091125",
        "5": "-0.053957082",
        "6": "0.0",
        "7": "0.0"
    },
    "feature": {
        "0": "5.929829667421939",
        "1": "11.016796680565736",
        "2": "4.957530713201427",
        "3": "4.1731214197825395",
        "4": "6.694782568026778",
        "5": "2.836111334116195",
        "6": "0.6545181192695214",
        "7": "1.0461569151571612",
        "8": "8.558342492522156",
        "9": "12.219165191977357"
    },
    "action": "2",
    "reward": "5.821705077680844",
    "desired_return": "90.02684790136531",
    "desired_horizon": "64"
}

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_6.dat <==
0 5.325898459989756
1 10.903060825388868
2 4.5674684202845715
3 4.383273865744684
4 6.151389275462357
5 2.4509049178138476
6 0.6545181192695214
7 1.0461569151571612
8 9.533444866626693
9 13.070239436303352

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_6.json <==
{
    "state": {
        "0": "0.1016799",
        "1": "0.5798185",
        "2": "0.2903224",
        "3": "-1.2021899",
        "4": "-0.11088407",
        "5": "-0.03527227",
        "6": "0.0",
        "7": "0.0"
    },
    "feature": {
        "0": "5.325898459989756",
        "1": "10.903060825388868",
        "2": "4.5674684202845715",
        "3": "4.383273865744684",
        "4": "6.151389275462357",
        "5": "2.4509049178138476",
        "6": "0.6545181192695214",
        "7": "1.0461569151571612",
        "8": "9.533444866626693",
        "9": "13.070239436303352"
    },
    "action": "2",
    "reward": "4.0736248559240495",
    "desired_return": "76.20576076790368",
    "desired_horizon": "61"
}

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_7.dat <==
0 4.225581698233585
1 12.95392203666675
2 5.771542468879314
3 4.8744254141169385
4 5.639107187062518
5 2.524774165248
6 0.5437914756709055
7 0.8274069151571611
8 9.570620202711824
9 11.155183538293826

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_7.json <==
{
    "state": {
        "0": "0.12233353",
        "1": "0.40301442",
        "2": "0.31772515",
        "3": "-1.0625821",
        "4": "-0.13155857",
        "5": "-0.06519209",
        "6": "0.0",
        "7": "0.0"
    },
    "feature": {
        "0": "4.225581698233585",
        "1": "12.95392203666675",
        "2": "5.771542468879314",
        "3": "4.8744254141169385",
        "4": "5.639107187062518",
        "5": "2.524774165248",
        "6": "0.5437914756709055",
        "7": "0.8274069151571611",
        "8": "9.570620202711824",
        "9": "11.155183538293826"
    },
    "action": "2",
    "reward": "4.113897958984336",
    "desired_return": "50.895895984926014",
    "desired_horizon": "54"
}

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_8.dat <==
0 4.621917899443026
1 10.030121824231486
2 3.3611934870137503
3 9.06204129457851
4 3.064448214233234
5 6.289282939921173
6 0.5437914756709055
7 1.05070962574674
8 9.181641157679783
9 10.881207183522221

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_8.json <==
{
    "state": {
        "0": "0.1757532",
        "1": "0.12172431",
        "2": "0.44216162",
        "3": "-0.7470381",
        "4": "-0.1863664",
        "5": "-0.09996195",
        "6": "0.0",
        "7": "0.0"
    },
    "feature": {
        "0": "4.621917899443026",
        "1": "10.030121824231486",
        "2": "3.3611934870137503",
        "3": "9.06204129457851",
        "4": "3.064448214233234",
        "5": "6.289282939921173",
        "6": "0.5437914756709055",
        "7": "1.05070962574674",
        "8": "9.181641157679783",
        "9": "10.881207183522221"
    },
    "action": "2",
    "reward": "1.3581711159708305",
    "desired_return": "12.984540772713572",
    "desired_horizon": "40"
}

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_9.dat <==
0 7.45676221409183
1 8.838703650508887
2 5.923070651090792
3 3.4694800220871986
4 5.475657894781191
5 8.420446009268192
6 0.863707326253362
7 0.3806260861752174
8 11.339106961692222
9 5.918794286091928

==> Plots/feature_viz/LunarLander-v2/RandomForestClassifier/info_9.json <==
{
    "state": {
        "0": "0.21656036",
        "1": "0.0014692879",
        "2": "0.55895084",
        "3": "-0.60487765",
        "4": "-0.22158816",
        "5": "-0.09295519",
        "6": "0.0",
        "7": "0.0"
    },
    "feature": {
        "0": "7.45676221409183",
        "1": "8.838703650508887",
        "2": "5.923070651090792",
        "3": "3.4694800220871986",
        "4": "5.475657894781191",
        "5": "8.420446009268192",
        "6": "0.863707326253362",
        "7": "0.3806260861752174",
        "8": "11.339106961692222",
        "9": "5.918794286091928"
    },
    "action": "2",
    "reward": "-0.7220999411987379",
    "desired_return": "12.654600332098013",
    "desired_horizon": "32"
}

==> Results/Acrobot-v1.csv <==
,episode,NN_mean,NN_std,ET_mean,ET_std,RF_mean,RF_std,KNN_mean,KNN_std,SVM_mean,SVM_std,AdaBoost_mean,AdaBoost_std,XGBoost_mean,XGBoost_std,NN_mean_smoothed,ET_mean_smoothed,RF_mean_smoothed,KNN_mean_smoothed,SVM_mean_smoothed,AdaBoost_mean_smoothed,XGBoost_mean_smoothed
0,0,-498.76,1.96,-457.47,80.06,-481.15,46.17,-396.72,110.24,-464.97,70.05,-433.88,76.01,-500.0,0.0,-498.454,-476.60699999999997,-474.78599999999994,-437.279,-470.921,-457.97299999999996,-482.253
1,1,-498.45,2.53,-471.63,67.26,-472.39,65.16,-422.84,146.77,-430.85,138.29,-436.63,90.48,-486.0,12.73,-498.48272727272723,-477.8363636363636,-472.03272727272724,-435.12545454545455,-473.5318181818182,-458.35,-483.16
2,2,-499.33,1.63,-474.03,40.71,-467.29,32.35,-410.81,67.82,-429.71,104.31,-455.43,87.85,-488.04,14.69,-498.3416666666667,-477.3283333333333,-470.7966666666667,-437.74499999999995,-475.7375,-460.94,-484.0291666666667
3,3,-494.83,4.82,-484.77,27.76,-482.56,29.91,-407.09,101.67,-429.03,85.77,-453.56,65.86,-475.91,34.75,-498.4,-475.6492307692307,-470.33769230769235,-434.7153846153846,-477.43384615384616,-462.19615384615383,-483.86615384615385
4,4,-496.05,8.31,-479.82,44.24,-456.28,101.53,-436.37,55.39,-469.68,39.54,-440.21,112.05,-487.92,16.89,-498.4714285714286,-475.1171428571429,-469.2578571428571,-436.0014285714286,-478.9921428571429,-464.1771428571428,-482.12142857142857
5,5,-500.0,0.0,-464.87,46.63,-483.69,21.62,-467.32,36.87,-498.64,2.72,-446.72,78.5,-494.31,10.76,-498.47333333333336,-475.44066666666663,-469.24066666666664,-435.0686666666667,-480.3213333333333,-465.098,-483.15066666666667
6,6,-499.49,1.01,-481.07,41.31,-493.35,13.56,-448.41,53.28,-486.68,25.23,-478.87,20.8,-464.12,40.88,-498.554375,-475.18125,-468.650625,-432.0525,-481.41375,-462.1,-483.425625
7,7,-499.51,1.19,-463.9,42.96,-490.88,13.27,-470.79,33.79,-499.65,0.69,-460.99,76.93,-474.56,39.03,-498.6394117647059,-473.25,-466.01882352941175,-431.73470588235296,-482.42764705882354,-460.7629411764706,-483.49470588235295
8,8,-498.12,2.84,-498.83,1.83,-452.05,75.17,-444.19,56.07,-500.0,0.0,-492.04,8.53,-481.32,37.36,-498.69388888888886,-474.5888888888889,-463.77166666666665,-430.225,-483.4038888888889,-461.65666666666664,-482.3933333333333
9,9,-500.0,0.0,-489.68,8.9,-468.22,66.83,-468.25,61.3,-500.0,0.0,-481.4,35.85,-470.35,29.37,-498.68,-473.57842105263154,-461.1331578947369,-429.34315789473686,-484.27736842105264,-461.5547368421053,-480.1857894736842
10,10,-498.77,3.01,-490.13,15.11,-444.5,86.09,-413.59,82.77,-499.64,0.45,-462.12,71.33,-492.23,7.45,-498.74399999999997,-473.61400000000003,-460.5215,-427.06000000000006,-485.06350000000003,-463.35150000000004,-478.8825
11,11,-496.79,4.45,-471.74,24.06,-457.2,52.41,-466.56,32.43,-500.0,0.0,-489.43,6.72,-493.59,10.62,-498.7915,-474.179,-459.12250000000006,-429.006,-486.71950000000004,-464.119,-476.02
12,12,-499.1,1.73,-455.5,54.32,-464.83,39.86,-398.36,71.91,-497.79,4.43,-477.27,28.99,-481.91,27.76,-498.72950000000003,-474.84349999999995,-458.34800000000007,-429.442,-490.1375,-465.23400000000004,-475.0035
13,13,-499.4,1.29,-468.2,50.47,-455.22,49.84,-452.72,56.16,-499.25,1.49,-489.93,13.87,-459.44,32.6,-498.6039999999999,-475.30750000000006,-457.6295,-429.42749999999995,-493.54349999999994,-465.259,-473.033
14,14,-498.5,2.5,-479.97,28.86,-469.0,38.16,-422.01,63.98,-498.93,2.13,-477.99,27.08,-497.56,2.94,-498.84349999999995,-473.65250000000003,-454.73150000000004,-430.7975,-497.092,-464.483,-473.53999999999996
15,15,-499.77,0.56,-471.29,46.51,-459.8,61.48,-386.81,83.46,-497.8,4.4,-417.13,83.18,-487.55,24.91,-499.041,-472.01800000000003,-455.55249999999995,-429.3295,-498.608,-465.25200000000007,-469.532
16,16,-500.0,0.0,-442.35,49.86,-423.91,85.86,-426.65,65.63,-498.65,2.44,-439.37,107.87,-484.6,22.22,-499.041,-472.804,-452.8325,-427.829,-498.58450000000005,-466.44750000000005,-468.072
17,17,-499.62,0.93,-497.35,4.73,-425.57,93.03,-404.56,71.85,-500.0,0.0,-476.85,29.05,-463.67,25.34,-499.01149999999996,-470.41850000000005,-450.0835,-425.924,-499.21450000000004,-466.4535000000001,-467.90650000000005
18,18,-498.43,2.53,-455.39,46.15,-413.64,113.8,-413.47,95.66,-500.0,0.0,-459.72,73.86,-440.45,97.95,-498.9255,-469.59450000000004,-448.7345,-423.13899999999995,-499.2275000000001,-467.68149999999997,-466.99449999999996
19,19,-499.96,0.09,-474.29,44.25,-448.9,85.55,-383.68,69.04,-500.0,0.0,-497.49,5.01,-454.12,35.27,-498.866,-468.34850000000006,-446.6025000000001,-422.677,-499.2275000000001,-467.0075,-466.0825
20,20,-499.71,0.7,-468.77,43.05,-453.17,65.33,-435.64,65.15,-498.09,2.89,-449.23,101.55,-442.75,65.96,-498.866,-466.65250000000003,-444.3014999999999,-422.3645,-499.2015,-465.872,-467.0085
21,21,-497.21,4.61,-484.92,18.55,-456.9,62.64,-431.56,61.66,-499.21,1.57,-458.93,72.31,-465.67,41.06,-498.869,-465.35099999999994,-443.84,-422.963,-499.2195,-464.56399999999996,-465.5945
22,22,-496.82,4.24,-483.31,23.26,-452.92,95.01,-410.52,68.6,-497.83,3.33,-455.93,69.31,-448.63,52.51,-498.794,-465.10149999999993,-442.3935,-420.0375,-499.15749999999997,-462.98999999999995,-464.70649999999995
23,23,-499.62,0.93,-451.67,57.92,-424.6,93.41,-434.49,78.3,-500.0,0.0,-438.04,65.26,-486.05,25.19,-498.7544999999999,-465.071,-440.98550000000006,-421.2915,-499.23400000000004,-460.84900000000005,-464.0275
24,24,-500.0,0.0,-447.13,69.02,-472.7,37.78,-407.01,47.3,-500.0,0.0,-455.59,68.26,-407.76,62.56,-498.67749999999995,-464.16,-438.863,-419.36499999999995,-499.2,-457.846,-462.71399999999994
25,25,-500.0,0.0,-480.59,32.61,-429.29,110.38,-437.31,67.01,-498.17,3.65,-470.63,58.12,-465.11,45.23,-498.59299999999996,-462.674,-437.5915,-419.38050000000004,-499.119,-455.16050000000007,-460.1905
26,26,-498.9,2.68,-433.36,89.35,-438.37,58.34,-410.31,99.16,-499.28,0.91,-478.99,24.9,-460.81,27.11,-498.5514999999999,-461.47800000000007,-435.934,-421.56449999999995,-499.229,-456.15199999999993,-458.22350000000006
27,27,-497.79,5.41,-447.42,76.06,-463.9,44.09,-415.09,67.26,-499.91,0.19,-485.55,19.16,-456.32,42.96,-498.5469999999999,-460.52049999999997,-437.60699999999997,-421.03450000000004,-499.2505,-456.439,-457.553
28,28,-496.93,6.33,-473.91,39.69,-409.41,109.08,-434.95,50.71,-500.0,0.0,-478.56,36.61,-463.08,33.16,-498.566,-457.69449999999995,-439.6815,-423.4,-499.229,-456.933,-456.986
29,29,-500.0,0.0,-455.76,60.66,-422.2,81.77,-462.0,52.23,-499.48,1.04,-458.69,82.61,-488.87,13.96,-498.5425,-457.70349999999996,-439.217,-423.08599999999996,-499.16349999999994,-457.169,-457.9549999999999
30,30,-498.83,2.87,-464.1,50.92,-435.27,103.18,-425.56,59.36,-500.0,0.0,-435.96,108.98,-463.95,48.09,-498.468,-456.47599999999994,-437.39700000000005,-424.7745,-499.09749999999997,-455.1549999999999,-458.2945000000001
31,31,-495.29,9.25,-466.75,55.15,-428.27,106.63,-408.05,72.22,-498.76,2.48,-457.95,81.09,-475.83,18.12,-498.447,-455.4075000000001,-435.546,-424.6825,-499.12699999999995,-455.149,-457.86100000000005
32,32,-498.31,2.79,-454.89,50.16,-436.67,98.16,-423.44,85.42,-499.32,1.36,-434.45,121.88,-468.33,36.43,-498.5705,-454.264,-433.0595,-424.775,-499.1665,-455.721,-455.89000000000004
33,33,-497.86,3.39,-449.98,68.07,-412.77,89.82,-414.19,86.02,-498.57,2.85,-429.87,119.66,-433.17,85.93,-498.65650000000005,-453.0134999999999,-430.38599999999997,-425.3565,-499.229,-455.08449999999993,-455.073
34,34,-496.81,6.44,-450.25,77.04,-443.57,88.84,-422.32,86.79,-497.31,4.34,-424.28,102.36,-447.09,56.38,-498.61500000000007,-452.9,-430.61049999999994,-425.6255,-499.2215,-455.675,-453.725
35,35,-498.94,1.68,-447.37,83.18,-426.65,119.43,-430.49,50.79,-500.0,0.0,-436.96,77.46,-448.21,36.11,-498.60450000000003,-452.56149999999997,-427.35699999999997,-425.7985,-499.2215,-455.6875,-455.85249999999996
36,36,-499.91,0.21,-423.2,86.77,-457.37,57.92,-416.05,90.97,-499.08,1.84,-445.11,109.75,-471.19,29.0,-498.51450000000006,-452.535,-426.6035,-425.53450000000004,-499.20349999999996,-454.88199999999995,-455.87649999999996
37,37,-500.0,0.0,-440.83,80.35,-467.06,35.79,-451.87,44.75,-499.57,0.85,-486.73,19.59,-452.33,53.91,-498.56950000000006,-452.89799999999997,-425.0295,-424.12299999999993,-499.23949999999996,-455.44699999999995,-452.92749999999995
38,38,-497.96,3.44,-455.57,63.02,-404.35,123.26,-407.19,93.05,-498.69,1.61,-464.44,68.45,-459.83,54.35,-498.63,-452.3795,-422.0655,-424.84,-499.2415,-454.4,-452.2535
39,39,-498.47,3.76,-449.74,46.32,-412.5,108.51,-417.45,98.28,-498.68,2.64,-457.21,37.94,-460.91,33.48,-498.669,-451.0675,-421.81800000000004,-424.947,-499.09700000000004,-454.54850000000005,-450.1495
40,40,-499.29,1.75,-447.4,81.26,-416.15,102.49,-433.8,60.85,-498.68,2.09,-449.11,101.79,-434.08,69.67,-498.504,-451.558,-421.4905,-423.79049999999995,-498.96450000000004,-454.754,-445.38649999999996
41,41,-499.68,0.79,-462.05,57.91,-407.17,120.53,-433.41,69.02,-500.0,0.0,-470.37,30.22,-426.25,66.67,-498.54200000000003,-450.24800000000005,-419.849,-422.64,-498.85299999999995,-456.0084999999999,-444.125
42,42,-498.54,3.44,-458.3,51.08,-399.45,121.0,-422.15,52.96,-499.08,1.84,-443.2,90.8,-432.29,69.52,-498.77750000000003,-448.65250000000003,-417.825,-422.7,-498.7975,-456.02049999999997,-442.31149999999997
43,43,-498.79,2.94,-449.4,75.65,-429.09,90.33,-439.87,53.35,-499.85,0.29,-449.85,98.37,-459.09,48.4,-498.72200000000004,-447.0775,-416.43999999999994,-424.2755,-498.83150000000006,-458.58949999999993,-438.8005
44,44,-499.79,0.51,-440.36,66.64,-407.63,120.94,-410.47,121.35,-500.0,0.0,-455.84,86.83,-450.31,61.07,-498.8045,-445.554,-415.9315,-424.4295,-498.8875,-460.488,-438.5005
45,45,-498.2,2.24,-480.06,40.44,-414.22,89.76,-432.03,60.2,-497.81,2.91,-454.52,89.43,-465.59,52.73,-498.96400000000006,-443.9915,-414.387,-422.63199999999995,-499.02199999999993,-462.178,-437.3375
46,46,-500.0,0.0,-440.62,74.07,-406.89,126.17,-382.08,110.75,-500.0,0.0,-490.29,11.79,-401.83,69.82,-498.883,-444.3455,-413.2335,-421.974,-498.99749999999995,-463.14549999999997,-435.14549999999997
47,47,-499.0,2.45,-437.05,84.04,-404.62,115.64,-429.43,71.32,-499.95,0.11,-464.61,47.69,-442.84,63.5,-498.82399999999996,-443.98900000000003,-410.57250000000005,-420.246,-499.04349999999994,-464.1735,-431.1055
48,48,-497.71,3.39,-447.67,83.25,-404.46,128.57,-437.09,60.76,-497.11,3.56,-481.53,36.93,-421.0,49.93,-498.78900000000004,-443.03599999999994,-406.65200000000004,-418.32399999999996,-499.005,-461.5015,-429.059
49,49,-496.7,5.94,-465.57,57.95,-415.65,107.66,-438.87,80.38,-496.83,4.04,-462.8,74.1,-393.61,49.14,-498.80549999999994,-440.616,-406.5835,-419.105,-498.88250000000005,-461.782,-425.99799999999993
50,50,-499.59,1.0,-437.9,90.77,-402.44,121.55,-402.55,91.3,-497.77,4.19,-461.05,73.7,-438.72,49.8,-498.88199999999995,-438.81350000000003,-404.8365,-417.116,-498.9485000000001,-461.0375,-423.40299999999996
51,51,-500.0,0.0,-434.84,92.78,-387.79,132.56,-409.25,90.27,-497.65,4.69,-458.19,58.0,-439.56,58.02,-498.713,-438.258,-403.676,-414.16999999999996,-499.01000000000005,-460.782,-422.17650000000003
52,52,-497.2,4.71,-423.39,96.98,-408.97,112.53,-454.95,68.04,-500.0,0.0,-485.83,21.95,-398.11,62.36,-498.6820000000001,-437.2745,-404.00550000000004,-413.174,-499.01000000000005,-459.97349999999994,-422.0715
53,53,-499.51,0.84,-419.51,102.53,-402.6,134.75,-417.27,83.02,-499.69,0.61,-467.84,57.97,-427.17,56.43,-498.68,-436.2825000000001,-403.3,-412.33599999999996,-498.92650000000003,-460.172,-421.27650000000006
54,54,-500.0,0.0,-419.0,101.3,-412.68,121.28,-386.37,121.83,-500.0,0.0,-458.08,82.58,-423.83,73.36,-498.63199999999995,-434.73199999999997,-401.8895,-411.05249999999995,-498.934,-459.03000000000003,-418.3905
55,55,-497.32,3.35,-454.45,93.29,-403.58,116.15,-417.33,92.42,-499.51,0.99,-456.31,78.13,-404.37,62.58,-498.437,-432.28950000000003,-401.4485,-409.8304999999999,-498.934,-459.6055,-417.3684999999999
56,56,-498.73,3.1,-416.07,119.91,-404.15,106.29,-381.49,94.42,-500.0,0.0,-465.67,63.69,-390.39,87.5,-498.4309999999999,-428.3645,-400.344,-407.135,-498.98900000000003,-459.08149999999995,-414.6265
57,57,-499.3,1.7,-421.77,92.84,-388.65,126.79,-413.43,100.13,-498.8,2.4,-433.29,107.2,-411.4,76.33,-498.4309999999999,-427.445,-398.60450000000003,-407.2885,-498.9785,-456.04650000000004,-413.77650000000006
58,58,-498.29,2.35,-407.17,108.05,-402.98,112.24,-422.81,74.27,-496.24,7.52,-470.05,45.94,-398.61,86.61,-498.48099999999994,-427.00600000000003,-397.0745,-405.07849999999996,-498.98099999999994,-454.8915,-410.48600000000005
59,59,-500.0,0.0,-413.69,125.92,-377.56,113.66,-377.67,111.95,-500.0,0.0,-442.32,98.11,-409.01,74.18,-498.5795,-426.3075,-395.625,-402.6445,-499.12549999999993,-452.70949999999993,-409.00350000000003
60,60,-495.91,5.81,-436.29,80.39,-392.94,129.09,-374.88,91.91,-499.91,0.19,-444.0,112.0,-409.55,68.73,-498.56899999999996,-424.5675,-394.442,-399.21549999999996,-499.28399999999993,-452.305,-407.3075
61,61,-499.06,2.31,-442.38,97.02,-413.76,108.88,-413.49,103.52,-500.0,0.0,-454.2,91.6,-424.15,53.37,-498.483,-422.7195,-393.6685,-399.6375,-499.38500000000005,-452.375,-403.807
62,62,-498.5,3.69,-438.46,82.67,-385.34,127.16,-405.39,66.1,-497.41,3.18,-447.17,90.64,-416.39,51.06,-498.29449999999997,-421.04949999999997,-392.389,-397.529,-499.50249999999994,-451.94800000000004,-400.5765
63,63,-497.83,3.59,-418.39,110.15,-400.88,133.72,-414.2,99.66,-500.0,0.0,-427.01,106.17,-401.37,107.65,-498.4345,-420.40749999999997,-390.2155,-394.6035,-499.3504999999999,-449.68600000000004,-401.13250000000005
64,64,-495.89,4.95,-391.51,132.49,-398.81,128.39,-386.03,97.13,-500.0,0.0,-467.35,56.32,-429.87,55.32,-498.28950000000003,-419.389,-389.6055,-392.6765,-499.366,-448.66050000000007,-399.5455
65,65,-498.08,3.44,-401.56,125.71,-392.13,108.58,-378.12,92.85,-498.91,1.7,-444.04,111.92,-410.75,62.76,-498.2535,-418.745,-386.705,-390.854,-499.366,-447.53000000000003,-396.07450000000006
66,66,-500.0,0.0,-422.23,115.04,-372.1,135.51,-385.15,98.18,-499.79,0.43,-429.59,113.21,-384.83,81.4,-498.297,-415.9705,-385.098,-388.499,-499.31450000000007,-448.99850000000004,-394.83050000000003
67,67,-500.0,0.0,-428.27,90.01,-374.02,137.24,-385.23,117.83,-500.0,0.0,-441.51,95.37,-377.03,97.18,-498.3089999999999,-416.207,-384.14050000000003,-388.195,-499.22300000000007,-447.83150000000006,-393.717
68,68,-499.68,0.59,-433.7,90.21,-375.47,139.53,-388.41,90.56,-500.0,0.0,-437.89,123.38,-391.35,39.11,-498.297,-414.974,-383.9455,-385.9295,-499.283,-448.50249999999994,-390.21450000000004
69,69,-496.49,4.52,-430.77,89.65,-391.99,130.61,-370.29,115.0,-500.0,0.0,-454.71,74.47,-359.69,95.74,-498.34350000000006,-415.3205,-381.92449999999997,-382.021,-499.4695,-446.86,-388.3145
70,70,-497.87,3.52,-400.94,127.9,-386.97,129.49,-410.99,100.29,-499.79,0.43,-462.45,74.73,-368.71,75.59,-498.3085,-415.5,-381.53249999999997,-381.16949999999997,-499.40299999999996,-445.99800000000005,-384.03049999999996
71,71,-496.23,7.11,-401.44,117.59,-362.2,138.13,-367.08,114.99,-500.0,0.0,-449.65,98.28,-374.95,70.33,-498.2405,-413.95500000000004,-379.90749999999997,-381.45899999999995,-499.3535,-446.134,-382.059
72,72,-500.0,0.0,-410.55,120.64,-365.5,125.9,-396.44,111.1,-496.96,4.5,-440.59,114.75,-409.23,87.08,-498.15299999999996,-411.59250000000003,-377.41949999999997,-380.6465,-499.1615,-445.1375,-378.858
73,73,-496.61,4.41,-399.14,124.58,-390.4,136.56,-378.73,102.19,-500.0,0.0,-447.33,94.1,-395.43,94.62,-498.21449999999993,-411.61949999999996,-376.9105,-379.247,-499.1905,-445.2485,-375.015
74,74,-499.28,1.47,-406.12,131.98,-354.67,132.74,-349.92,95.37,-500.0,0.0,-435.47,102.47,-354.41,67.98,-498.149,-410.157,-376.0385,-376.781,-499.1905,-445.2665,-373.258
75,75,-498.19,4.43,-398.96,128.19,-371.44,119.4,-370.23,104.5,-498.48,3.04,-485.68,19.67,-379.49,107.17,-498.14400000000006,-411.3855,-374.825,-375.73699999999997,-499.1905,-444.5665,-369.359
76,76,-498.97,2.05,-420.8,98.16,-385.0,139.03,-375.41,125.06,-498.17,3.65,-442.33,107.7,-368.12,62.91,-498.0595,-412.68100000000004,-373.9005,-375.519,-499.21899999999994,-444.075,-368.0475
77,77,-499.06,1.8,-397.11,131.3,-384.75,135.61,-368.12,119.28,-500.0,0.0,-446.71,101.18,-341.35,104.71,-498.0595,-411.7775,-373.6475,-375.09350000000006,-499.09800000000007,-443.701,-367.37649999999996
78,78,-499.22,1.91,-414.1,116.58,-362.56,135.08,-344.64,124.89,-499.97,0.05,-437.2,75.2,-360.61,112.0,-497.9545,-410.15299999999996,-371.719,-374.5695,-498.96600000000007,-443.71999999999997,-364.863
79,79,-499.3,1.5,-417.28,107.56,-369.72,149.14,-360.64,122.01,-498.67,2.67,-425.08,122.42,-323.33,104.78,-497.8795,-408.0595,-371.5185,-373.2935,-498.91,-443.3175,-363.2015
80,80,-494.55,5.82,-405.39,100.64,-360.44,131.91,-380.67,100.25,-498.92,1.35,-446.72,106.56,-370.12,87.68,-498.0165,-405.876,-369.077,-373.2165,-498.84400000000005,-441.6035,-361.749
81,81,-497.31,4.25,-395.13,123.87,-364.0,127.22,-397.24,85.75,-496.16,2.73,-434.27,101.37,-360.13,95.2,-498.01149999999996,-404.338,-367.8345,-369.7155,-498.75100000000003,-440.1215,-360.603
82,82,-499.73,0.65,-439.0,81.53,-375.16,145.6,-377.4,83.09,-497.99,4.03,-449.39,101.23,-339.53,71.08,-498.1825,-403.697,-367.3025,-368.17949999999996,-498.75100000000003,-440.00149999999996,-361.0995
83,83,-496.52,3.63,-389.14,127.63,-383.44,139.34,-364.88,105.39,-500.0,0.0,-427.37,136.34,-366.23,96.01,-498.14250000000004,-403.8265,-366.962,-364.414,-498.74850000000004,-440.0075,-358.548
84,84,-495.79,3.84,-416.08,103.01,-374.54,125.62,-365.15,117.27,-500.0,0.0,-453.35,84.74,-351.89,92.52,-498.14699999999993,-403.7625,-365.8835,-363.615,-498.74850000000004,-439.84849999999994,-353.36800000000005
85,85,-496.39,4.78,-427.47,105.69,-373.64,137.54,-373.76,104.79,-499.48,1.04,-434.21,107.12,-384.52,98.07,-498.06050000000005,-403.544,-366.982,-364.7835,-498.71450000000004,-440.255,-352.042
86,86,-500.0,0.0,-404.16,131.97,-367.04,122.3,-376.64,122.62,-497.37,4.41,-422.11,121.66,-371.41,82.6,-498.0075,-403.8245,-366.22349999999994,-364.3675,-498.79049999999995,-436.74899999999997,-350.485
87,87,-497.9,2.28,-395.78,118.44,-335.45,129.79,-374.75,105.31,-497.36,5.28,-441.89,103.52,-326.76,78.87,-497.9,-402.322,-365.0175,-363.287,-498.88199999999995,-436.18199999999996,-349.6825
88,88,-498.18,2.17,-391.83,127.35,-371.46,141.01,-362.89,108.09,-498.88,2.24,-429.84,118.68,-358.12,78.51,-497.82,-402.7415,-363.54249999999996,-362.7395,-498.88199999999995,-435.822,-349.28249999999997
89,89,-499.23,1.3,-387.1,121.56,-343.16,132.85,-368.75,98.3,-498.68,1.62,-420.43,101.82,-330.64,93.76,-497.6955,-401.203,-363.1085,-363.116,-498.8755,-434.3555,-347.088
90,90,-497.77,3.6,-370.18,113.64,-362.12,138.34,-340.97,105.51,-497.93,4.13,-432.81,102.62,-345.79,94.28,-497.52250000000004,-400.3605,-362.246,-361.69,-498.87600000000003,-435.201,-346.71950000000004
91,91,-499.65,0.86,-388.62,137.97,-351.56,146.93,-336.36,84.26,-500.0,0.0,-447.25,105.43,-384.88,64.59,-497.505,-398.85299999999995,-360.813,-359.598,-498.93,-433.53550000000007,-346.698
92,92,-499.2,1.39,-413.14,97.84,-358.69,143.07,-321.13,100.1,-496.91,3.03,-440.71,75.37,-358.2,98.59,-497.459,-397.9215,-360.773,-357.5005,-499.122,-433.38050000000004,-344.425
93,93,-496.7,5.21,-397.86,124.79,-368.83,131.37,-362.75,120.51,-500.0,0.0,-444.15,110.81,-291.83,63.26,-497.32750000000004,-396.4045,-360.33,-356.6465,-499.08299999999997,-432.15500000000003,-343.898
94,94,-497.55,4.84,-401.75,123.79,-376.64,136.39,-373.29,118.26,-499.32,1.11,-443.6,112.8,-327.89,109.34,-497.25,-396.4425,-358.467,-355.5805,-498.9805,-433.325,-341.383
95,95,-497.13,3.64,-404.57,124.51,-356.27,130.38,-361.91,101.43,-500.0,0.0,-415.56,135.01,-348.35,95.33,-497.279,-394.67400000000004,-357.3225,-354.5965,-498.93100000000004,-432.809,-338.82450000000006
96,96,-496.82,5.55,-390.75,113.2,-360.88,136.24,-353.8,99.99,-500.0,0.0,-430.99,117.01,-352.07,78.12,-497.33500000000004,-393.69300000000004,-355.2535,-353.2185,-498.80150000000003,-432.12700000000007,-334.09299999999996
97,97,-497.46,3.1,-405.5,128.03,-355.25,145.62,-357.17,82.04,-500.0,0.0,-439.51,80.59,-333.35,100.72,-497.12,-392.396,-353.729,-351.649,-498.8535,-432.826,-331.43600000000004
98,98,-496.73,5.36,-383.33,121.09,-353.88,139.67,-352.17,105.41,-499.84,0.32,-407.87,119.85,-316.72,104.87,-496.74449999999996,-393.16749999999996,-355.6255,-349.9355,-498.98549999999994,-432.6115,-330.3705
99,99,-495.84,8.42,-400.43,112.45,-352.47,150.9,-332.12,90.57,-498.68,2.64,-441.99,104.12,-315.96,106.02,-496.721,-393.4315,-354.0985,-350.4275,-499.0415,-433.58950000000004,-327.43649999999997
100,100,-494.2,12.6,-375.24,132.7,-331.78,131.25,-338.83,114.38,-500.0,0.0,-413.41,99.67,-369.69,91.1,-496.491,-392.6835,-353.14549999999997,-351.56800000000004,-499.1055,-433.0995,-327.181
101,101,-496.39,6.08,-376.5,134.22,-363.2,143.85,-355.29,119.98,-500.0,0.0,-431.17,111.63,-314.67,63.66,-496.3,-391.684,-351.3935,-353.2135,-499.04449999999997,-431.90150000000006,-324.81149999999997
102,102,-497.1,4.63,-408.66,102.69,-366.3,148.17,-360.32,109.9,-497.21,3.51,-424.88,95.4,-328.99,107.13,-496.024,-391.0865,-350.8365,-353.13500000000005,-498.99799999999993,-431.51300000000003,-320.564
103,103,-494.97,6.02,-389.9,100.15,-346.18,139.88,-343.56,126.04,-497.95,4.11,-450.77,90.46,-315.93,75.41,-495.73949999999996,-389.6325,-349.932,-354.79,-499.1525,-430.83150000000006,-317.812
104,104,-496.37,3.1,-380.71,138.37,-351.65,138.04,-345.47,90.62,-499.01,1.97,-443.03,113.95,-300.72,73.99,-495.758,-388.43050000000005,-348.1635,-353.083,-499.145,-429.534,-317.0485
105,105,-497.51,2.58,-407.85,100.28,-332.26,146.9,-346.2,85.2,-496.89,6.21,-420.57,127.64,-289.89,91.57,-495.549,-387.28499999999997,-345.98699999999997,-351.86,-499.179,-427.26450000000006,-314.148
106,106,-495.7,6.81,-378.22,127.25,-336.55,143.31,-345.25,110.49,-498.41,3.17,-436.09,119.78,-318.27,113.79,-495.305,-385.56100000000004,-344.353,-352.007,-499.029,-427.5765,-312.832
107,107,-490.39,8.41,-411.21,92.24,-373.38,158.01,-340.48,105.79,-500.0,0.0,-437.6,106.17,-305.45,104.84,-495.025,-384.658,-342.2165,-351.5425,-499.00699999999995,-427.697,-310.54100000000005
108,108,-497.71,4.05,-397.11,123.97,-340.92,150.58,-372.73,107.47,-500.0,0.0,-449.4,99.77,-299.44,90.39,-494.54499999999996,-383.331,-340.2125,-351.6605,-499.00699999999995,-427.813,-308.594
109,109,-494.63,8.74,-372.14,111.11,-324.1,146.51,-391.56,98.77,-499.96,0.08,-410.63,134.94,-325.53,106.73,-494.09499999999997,-383.3285,-338.297,-351.298,-498.9815,-428.497,-307.254
110,110,-493.95,9.45,-350.19,132.81,-327.08,139.35,-373.88,106.93,-496.71,3.84,-408.85,124.07,-298.4,110.59,-493.6755,-381.5305,-337.015,-352.1795,-498.90950000000004,-427.554,-305.32
111,111,-494.13,10.73,-376.67,134.47,-340.42,143.29,-334.79,118.95,-499.07,1.87,-439.48,96.07,-299.93,104.1,-493.43499999999995,-380.737,-335.525,-352.44550000000004,-498.90950000000004,-426.57399999999996,-302.1795
112,112,-493.51,11.43,-384.06,112.84,-340.6,150.22,-354.23,110.72,-500.0,0.0,-427.08,122.64,-303.16,91.87,-493.034,-379.78700000000003,-334.11,-352.0255,-498.85749999999996,-425.5915,-300.2745
113,113,-497.07,7.05,-373.82,143.94,-333.46,127.64,-328.61,99.54,-499.85,0.29,-418.2,138.02,-276.56,61.74,-492.4384999999999,-378.93649999999997,-331.16700000000003,-350.85749999999996,-498.92350000000005,-425.933,-296.7305
114,114,-493.37,8.93,-378.84,123.5,-333.11,139.42,-348.83,109.39,-500.0,0.0,-398.21,119.05,-269.88,84.39,-492.0305,-376.894,-330.2175,-351.027,-499.026,-424.09849999999994,-295.6085
115,115,-492.25,15.0,-370.09,133.09,-323.59,129.1,-364.85,128.95,-497.0,3.79,-421.8,112.21,-322.03,89.04,-491.18799999999993,-377.5505,-329.08000000000004,-352.998,-499.07349999999997,-423.7595,-294.87199999999996
116,116,-491.22,15.29,-372.69,126.63,-318.15,125.48,-344.51,113.18,-499.56,0.88,-433.4,65.37,-306.25,66.88,-490.61449999999996,-375.31699999999995,-327.383,-353.5955,-499.229,-423.96549999999996,-294.8795
117,117,-487.86,21.22,-378.96,138.09,-315.17,138.25,-359.53,120.83,-500.0,0.0,-441.83,107.67,-294.41,96.43,-489.832,-377.0105,-326.6875,-355.04949999999997,-499.3085,-423.73100000000005,-294.344
118,118,-487.73,26.92,-383.28,133.91,-315.57,129.61,-344.92,106.85,-499.33,1.33,-421.55,128.25,-289.92,92.34,-489.3835,-375.991,-324.1935,-356.1375,-499.2465,-422.09049999999996,-292.277
119,119,-487.45,27.93,-364.47,139.5,-326.83,137.5,-349.75,119.21,-497.24,4.34,-423.13,136.89,-277.28,71.56,-488.4755,-374.89599999999996,-322.9455,-353.3685,-499.192,-420.4785,-290.56450000000007
120,120,-489.39,20.67,-359.37,136.84,-301.98,145.56,-344.15,116.53,-500.0,0.0,-393.81,128.32,-306.88,31.38,-486.66550000000007,-375.489,-320.401,-351.931,-499.08149999999995,-420.80100000000004,-289.4545
121,121,-488.37,22.51,-357.5,136.39,-334.9,152.63,-346.89,106.97,-498.96,2.08,-411.52,111.68,-276.57,97.29,-485.224,-376.66999999999996,-320.119,-350.0875,-499.23400000000004,-421.75100000000003,-289.605
122,122,-485.19,25.77,-391.65,122.99,-307.44,142.65,-336.96,102.07,-498.53,2.93,-431.71,136.59,-258.11,62.58,-483.93850000000003,-376.37749999999994,-317.8065,-352.328,-499.2805,-419.889,-287.649
123,123,-486.81,26.01,-349.05,125.87,-327.19,154.22,-346.95,115.16,-500.0,0.0,-414.08,113.88,-293.49,85.7,-482.76300000000003,-374.713,-316.97249999999997,-353.283,-499.2805,-417.66700000000003,-284.7525
124,124,-479.52,38.83,-393.84,103.07,-328.9,138.81,-384.89,107.78,-499.96,0.08,-436.25,106.29,-285.99,90.22,-481.21750000000003,-374.45750000000004,-315.611,-354.416,-499.21549999999996,-417.447,-285.7585
125,125,-486.04,27.44,-363.18,144.87,-298.32,132.15,-358.15,131.01,-500.0,0.0,-424.69,94.34,-290.04,75.19,-479.783,-375.0545,-313.127,-354.1925,-499.1375,-417.84000000000003,-284.842
126,126,-480.05,28.18,-412.09,128.91,-322.64,141.94,-374.33,108.34,-500.0,0.0,-431.4,123.96,-307.56,94.3,-478.004,-374.8035,-312.692,-354.6035,-499.2875,-416.91400000000004,-281.808
127,127,-481.42,36.17,-390.82,128.32,-323.5,151.9,-362.24,116.65,-498.76,1.52,-404.79,144.99,-264.11,97.61,-476.26200000000006,-374.813,-312.1055,-356.1355,-499.25750000000005,-416.97350000000006,-279.3935
128,128,-479.55,28.16,-375.21,129.1,-315.96,146.26,-317.35,88.99,-498.91,1.73,-417.16,139.22,-265.19,62.96,-474.166,-375.542,-311.5215,-354.95550000000003,-499.154,-414.9745,-278.4285
129,129,-458.43,68.7,-384.0,124.01,-273.21,128.14,-362.81,107.96,-497.75,4.51,-417.08,124.28,-303.33,82.03,-472.159,-374.501,-309.5605,-354.881,-499.15500000000003,-413.927,-276.6185
130,130,-465.12,62.79,-373.81,126.29,-321.44,143.23,-337.01,106.33,-499.76,0.48,-427.85,104.51,-301.41,102.2,-470.13199999999995,-373.4115,-307.975,-354.8855,-499.29299999999995,-411.3825,-274.909
131,131,-468.42,60.09,-370.82,127.47,-294.17,137.2,-379.6,108.05,-500.0,0.0,-402.24,145.48,-260.81,45.04,-467.81500000000005,-372.95099999999996,-306.08250000000004,-355.13,-499.145,-411.77349999999996,-271.96950000000004
132,132,-470.0,49.2,-350.77,120.5,-323.92,144.92,-373.33,90.28,-500.0,0.0,-382.64,141.02,-245.23,64.92,-465.52,-373.50849999999997,-302.895,-355.217,-499.1725,-410.976,-269.3095
133,133,-466.16,69.93,-368.71,149.89,-306.23,147.25,-351.27,111.69,-498.55,2.91,-413.8,124.24,-296.68,70.34,-462.71100000000007,-372.411,-301.788,-355.80550000000005,-499.246,-410.059,-267.4905
134,134,-464.68,58.76,-390.78,108.49,-283.43,128.56,-344.36,109.09,-498.44,2.23,-406.07,119.07,-251.55,56.76,-459.83599999999996,-373.407,-299.04650000000004,-355.562,-499.19749999999993,-408.5415,-265.71799999999996
135,135,-456.67,67.57,-365.07,129.41,-314.89,143.27,-373.07,106.58,-500.0,0.0,-403.28,129.33,-261.35,74.68,-457.6435,-371.72799999999995,-298.0565,-354.326,-499.10749999999996,-406.6175,-264.0085
136,136,-456.38,66.12,-372.88,128.29,-306.42,148.57,-375.15,114.74,-498.96,1.28,-434.59,128.77,-257.96,89.0,-454.43,-371.2375,-296.699,-354.843,-499.10749999999996,-404.8295,-262.391
137,137,-445.94,78.52,-393.54,116.15,-303.49,140.44,-335.93,100.35,-497.93,2.9,-401.85,124.28,-275.11,66.61,-451.0425,-369.5895,-294.2375,-354.0525,-499.099,-403.03200000000004,-259.869
138,138,-447.59,86.3,-362.46,131.38,-276.35,128.28,-343.43,123.06,-499.35,1.31,-400.6,120.05,-253.72,118.91,-448.059,-368.1935,-292.3755,-352.96999999999997,-499.16099999999994,-402.307,-258.795
139,139,-446.91,83.41,-342.68,111.63,-295.12,144.94,-349.84,102.0,-500.0,0.0,-372.24,130.0,-243.09,69.93,-444.10299999999995,-367.5865,-290.089,-354.7465,-499.13,-401.9375,-257.3935
140,140,-443.05,87.12,-350.16,120.82,-264.13,115.94,-349.04,113.66,-497.04,5.92,-401.63,134.05,-248.09,43.59,-441.63599999999997,-366.2985,-290.76599999999996,-354.654,-499.1665,-400.408,-255.2745
141,141,-442.47,89.92,-368.65,126.55,-271.15,126.07,-348.63,105.02,-499.51,0.8,-395.57,132.36,-223.37,51.87,-437.94450000000006,-365.2185,-287.793,-355.311,-499.1785,-398.966,-251.498
142,142,-429.01,107.21,-369.7,119.76,-285.3,139.7,-348.73,103.71,-500.0,0.0,-413.37,138.56,-221.73,39.94,-434.1435,-363.9625,-285.9125,-353.54949999999997,-499.1785,-399.406,-249.56000000000003
143,143,-429.31,99.48,-368.97,138.58,-272.36,130.89,-342.08,112.51,-499.03,1.82,-383.73,146.74,-258.04,67.13,-429.86550000000005,-363.273,-283.8075,-353.6125,-498.979,-400.404,-249.544
144,144,-435.67,109.57,-360.26,130.45,-309.1,145.57,-360.17,121.17,-498.16,2.25,-397.77,135.82,-251.8,33.2,-426.1125,-362.85249999999996,-282.00100000000003,-353.629,-498.9315,-400.5535,-246.16800000000003
145,145,-421.77,113.31,-353.37,122.74,-271.17,127.67,-368.49,112.34,-500.0,0.0,-388.93,138.6,-257.69,89.18,-422.79049999999995,-360.142,-280.967,-354.0285,-499.0095,-399.4755,-244.47899999999998
146,146,-412.3,122.66,-379.13,123.49,-273.41,140.24,-358.52,113.03,-499.83,0.35,-395.45,135.01,-257.12,65.02,-418.92300000000006,-359.467,-278.549,-353.01750000000004,-499.0095,-398.4735,-244.339
147,147,-421.75,124.73,-362.9,121.01,-286.26,132.71,-340.59,110.52,-500.0,0.0,-390.29,109.61,-242.63,53.51,-414.88199999999995,-358.316,-276.59499999999997,-350.648,-499.06149999999997,-395.86150000000004,-242.79450000000003
148,148,-400.43,131.59,-363.07,127.48,-270.23,126.65,-352.88,109.6,-498.29,3.41,-409.77,141.74,-237.16,51.34,-411.075,-357.3995,-274.1465,-350.15299999999996,-499.1650000000001,-395.70500000000004,-239.95750000000004
149,149,-409.09,130.7,-358.24,110.9,-286.75,135.24,-360.96,118.76,-498.48,2.03,-386.49,146.56,-260.95,65.67,-407.1265,-356.8915,-274.01899999999995,-349.88,-499.1535,-396.75300000000004,-241.041
150,150,-391.29,135.9,-352.21,132.67,-261.98,118.9,-350.15,110.03,-500.0,0.0,-399.01,137.66,-225.88,53.9,-402.496,-356.225,-272.3505,-348.798,-499.1535,-399.157,-240.3025
151,151,-392.4,126.74,-345.7,134.42,-256.56,110.32,-344.37,123.88,-500.0,0.0,-411.04,135.85,-222.05,48.22,-398.602,-355.722,-271.906,-348.3865,-499.3014999999999,-398.48,-239.052
152,152,-384.44,141.47,-336.98,132.43,-281.82,133.48,-374.59,108.69,-496.01,7.97,-402.6,127.65,-244.91,29.47,-394.3165,-352.8645,-269.90250000000003,-348.719,-499.24399999999997,-397.4255,-240.39299999999997
153,153,-391.1,142.38,-360.3,133.93,-270.1,135.7,-351.6,106.01,-497.6,3.43,-416.79,127.46,-229.16,26.73,-390.3045,-350.4795,-268.1645,-348.7605,-499.24399999999997,-395.8845,-240.35100000000003
154,154,-398.24,132.72,-336.57,142.35,-262.75,129.47,-352.35,123.39,-500.0,0.0,-384.51,140.78,-217.77,38.03,-386.10800000000006,-348.4815,-266.0985,-349.436,-499.2045,-396.278,-237.8855
155,155,-379.32,148.85,-351.57,124.05,-266.53,132.57,-352.85,107.87,-500.0,0.0,-383.24,136.42,-258.55,58.42,-382.11,-348.5965,-263.652,-351.44999999999993,-499.1625,-397.087,-236.72400000000002
156,156,-375.56,137.57,-349.86,118.09,-267.34,145.29,-327.76,112.27,-500.0,0.0,-382.35,148.65,-227.07,72.64,-378.252,-347.02000000000004,-262.73199999999997,-350.4015,-499.117,-397.609,-235.32349999999997
157,157,-369.8,147.25,-375.21,114.57,-254.52,113.66,-326.03,111.3,-500.0,0.0,-398.72,131.73,-218.37,41.36,-374.796,-344.14250000000004,-261.8275,-350.5735,-499.0795,-398.264,-233.346
158,158,-368.62,147.71,-352.3,130.54,-273.8,128.25,-337.97,123.66,-499.12,1.76,-421.56,105.48,-275.39,58.93,-370.83849999999995,-343.0235,-259.437,-351.0535,-498.994,-398.623,-231.62599999999998
159,159,-354.3,156.98,-329.35,131.78,-261.75,132.45,-328.2,108.35,-500.0,0.0,-420.32,114.78,-228.32,27.19,-367.9965,-341.916,-258.587,-349.842,-498.95550000000003,-397.802,-231.04149999999998
160,160,-365.17,155.35,-340.1,123.77,-255.24,126.64,-340.81,104.27,-500.0,0.0,-388.09,135.98,-223.08,47.27,-364.67,-343.271,-256.607,-349.272,-499.03150000000005,-398.38199999999995,-227.31199999999998
161,161,-356.76,163.51,-311.5,112.43,-231.08,102.08,-355.28,109.7,-498.36,3.28,-374.48,135.87,-250.19,48.18,-361.719,-341.8055,-255.41199999999998,-349.353,-499.03150000000005,-397.70500000000004,-226.4535
162,162,-348.77,161.59,-322.0,140.28,-250.54,114.1,-349.56,116.12,-500.0,0.0,-382.55,141.22,-220.89,57.93,-358.5195,-340.59499999999997,-254.97449999999998,-348.54200000000003,-499.03150000000005,-396.47850000000005,-225.295
163,163,-345.38,165.19,-329.01,134.61,-231.04,92.18,-355.59,91.37,-498.24,3.52,-391.6,134.1,-208.73,48.95,-355.5225,-340.138,-252.8085,-346.588,-498.98699999999997,-395.604,-224.118
164,164,-355.71,158.35,-362.56,121.98,-260.17,139.01,-400.45,85.92,-497.32,5.23,-413.95,128.66,-228.57,52.87,-352.0175,-338.49100000000004,-252.4315,-346.5955,-499.0865,-394.4445,-222.9735
165,165,-344.61,161.48,-321.84,116.99,-252.77,117.86,-347.52,117.33,-499.09,1.15,-399.37,132.67,-229.68,68.38,-348.463,-338.589,-250.6585,-346.6565,-498.9844999999999,-394.025,-222.58300000000003
166,166,-343.18,162.57,-321.58,129.25,-255.32,132.84,-361.96,100.62,-499.08,1.47,-408.55,138.06,-217.57,20.95,-345.725,-336.284,-249.53000000000003,-346.822,-498.9844999999999,-394.5115,-219.5875
167,167,-342.6,165.71,-340.52,112.38,-238.45,103.7,-350.19,108.5,-498.29,2.11,-397.47,129.41,-208.23,31.08,-342.5255,-335.40500000000003,-248.7475,-348.8925,-498.974,-395.294,-220.25
168,168,-343.59,174.54,-340.92,113.0,-253.23,131.26,-328.65,109.92,-497.52,2.69,-393.35,141.58,-225.47,38.97,-339.86499999999995,-332.59000000000003,-248.42349999999996,-350.9645,-498.974,-395.5705,-219.77799999999996
169,169,-342.56,162.59,-385.34,105.94,-247.15,128.66,-349.56,107.45,-500.0,0.0,-398.09,121.38,-186.36,32.88,-337.733,-331.6,-245.8385,-351.0665,-499.01800000000003,-395.40999999999997,-216.48200000000003
170,170,-332.27,172.09,-322.9,123.12,-238.08,119.21,-351.77,112.41,-500.0,0.0,-385.47,129.48,-208.71,51.94,-335.9925,-331.364,-245.671,-353.791,-499.01800000000003,-393.88950000000006,-216.10549999999998
171,171,-328.41,181.09,-321.49,129.24,-247.81,117.32,-328.15,97.18,-500.0,0.0,-386.51,143.67,-198.88,31.49,-333.40150000000006,-331.005,-244.3545,-352.45849999999996,-498.95650000000006,-393.4105,-215.39299999999997
172,172,-324.5,173.8,-327.84,114.7,-238.5,110.55,-335.51,119.05,-495.12,6.01,-385.11,126.72,-221.37,38.02,-331.307,-331.23650000000004,-245.36749999999998,-350.23199999999997,-498.97299999999996,-394.765,-216.05
173,173,-321.0,174.69,-327.36,123.66,-262.56,143.45,-351.75,120.67,-499.59,0.56,-393.6,129.49,-206.27,51.41,-329.5225,-329.97,-245.36999999999998,-350.5615,-498.97299999999996,-394.494,-214.58499999999998
174,174,-327.15,166.9,-338.53,141.18,-227.29,78.61,-353.57,118.08,-497.96,4.08,-376.12,134.07,-209.96,34.84,-327.7505,-327.619,-245.0185,-350.9055,-498.937,-394.7645,-215.53699999999998
175,175,-324.56,171.5,-305.47,128.12,-243.96,118.13,-356.16,106.7,-500.0,0.0,-392.97,137.74,-198.64,41.51,-325.10299999999995,-324.943,-243.34499999999997,-348.4945,-499.0475,-392.209,-214.475
176,176,-311.57,174.95,-332.28,132.45,-251.69,113.42,-369.17,118.1,-499.79,0.43,-398.0,136.77,-240.32,97.49,-323.9035,-324.9935,-241.656,-348.3185,-499.093,-391.4585,-213.5075
177,177,-316.59,178.59,-318.91,126.82,-248.04,124.32,-367.47,126.44,-500.0,0.0,-404.25,102.51,-208.93,47.9,-322.7295,-323.13849999999996,-239.292,-349.822,-499.0535,-389.423,-212.98650000000004
178,178,-325.98,173.42,-332.5,117.85,-222.1,91.55,-340.01,115.54,-500.0,0.0,-418.35,137.29,-209.47,40.59,-321.198,-321.0005,-238.75,-350.461,-499.0344999999999,-391.029,-213.4825
179,179,-319.49,167.7,-324.63,112.33,-258.4,133.89,-382.69,109.22,-500.0,0.0,-389.91,147.57,-220.79,38.71,-319.4285,-319.8675,-237.7545,-351.4765,-499.1004999999999,-390.396,-212.15349999999998
180,180,-313.35,176.98,-332.92,122.92,-228.91,102.84,-314.16,107.26,-498.77,2.45,-378.51,140.06,-208.83,42.73,-317.543,-316.26,-236.5855,-351.39700000000005,-499.0469999999999,-390.13100000000003,-212.86399999999998
181,181,-314.87,173.67,-316.13,122.31,-251.34,112.25,-310.75,100.44,-498.69,2.61,-401.57,142.66,-263.33,91.96,-316.4545,-314.8915,-235.68449999999999,-351.63199999999995,-498.96899999999994,-390.374,-213.542
182,182,-313.08,175.89,-296.67,105.98,-250.59,136.58,-356.15,120.85,-500.0,0.0,-377.13,132.98,-191.59,36.57,-315.2065,-314.18950000000007,-235.3795,-353.254,-498.96899999999994,-389.7085,-214.842
183,183,-309.94,175.03,-281.99,109.35,-224.01,89.12,-362.47,117.51,-497.52,4.06,-397.01,128.34,-227.77,68.9,-314.45500000000004,-311.521,-233.33350000000002,-355.18,-499.213,-391.07250000000005,-214.29900000000004
184,184,-302.76,172.32,-309.04,116.88,-226.7,95.15,-352.23,115.48,-499.53,0.87,-362.84,133.35,-207.33,28.34,-313.80550000000005,-309.942,-229.95149999999998,-354.662,-499.15299999999996,-390.9125,-213.589
185,185,-320.62,168.87,-322.85,130.76,-218.99,87.77,-344.0,103.78,-500.0,0.0,-384.36,142.18,-210.33,48.89,-312.51599999999996,-308.43899999999996,-228.93200000000002,-355.10150000000004,-499.16549999999995,-391.831,-213.51350000000002
186,186,-319.7,168.47,-284.48,108.11,-208.04,82.15,-392.03,117.84,-498.29,3.41,-367.84,129.26,-207.15,29.17,-311.303,-308.504,-228.3995,-353.95300000000003,-499.16550000000007,-391.806,-213.36950000000002
187,187,-311.97,170.41,-297.76,105.85,-227.61,109.4,-362.97,99.85,-497.91,3.96,-429.59,105.32,-218.15,52.0,-310.4185,-307.6255,-227.18700000000004,-351.449,-499.10249999999996,-390.72349999999994,-211.07800000000003
188,188,-308.2,169.27,-318.26,127.64,-233.32,119.99,-348.96,107.9,-498.84,2.32,-380.69,129.86,-198.89,40.78,-308.92150000000004,-306.002,-225.27000000000004,-352.365,-499.10249999999996,-388.89849999999996,-211.24900000000002
189,189,-304.85,171.8,-313.19,108.0,-223.77,105.74,-347.97,115.1,-498.93,2.13,-392.79,138.57,-200.57,43.93,-307.1115,-304.1315,-224.95850000000002,-352.59849999999994,-499.10249999999996,-388.0985,-210.91750000000002
190,190,-310.5,169.19,-295.53,103.03,-220.06,115.05,-356.47,134.37,-498.44,2.3,-390.33,140.54,-222.27,42.87,-305.5675,-302.39050000000003,-223.15300000000002,-351.05550000000005,-498.90200000000004,-387.743,-209.4415
191,191,-303.45,174.79,-307.45,121.94,-241.71,114.67,-360.59,123.16,-500.0,0.0,-373.2,136.4,-224.88,60.15,-303.947,-299.3435,-222.468,-353.6355,-498.93999999999994,-388.588,-208.42350000000002
192,192,-309.47,173.53,-274.47,108.37,-197.58,76.79,-374.03,122.47,-500.0,0.0,-412.39,95.78,-210.51,65.33,-302.24699999999996,-297.002,-220.5115,-354.48400000000004,-498.843,-387.3555,-205.18050000000002
193,193,-308.01,173.65,-295.78,111.59,-194.92,72.65,-341.39,114.92,-498.39,2.9,-390.4,136.62,-192.07,41.13,-300.54449999999997,-296.177,-218.792,-354.935,-498.81950000000006,-387.3895,-205.48850000000002
194,194,-301.36,177.27,-308.47,134.67,-206.9,91.59,-362.36,117.8,-498.21,2.2,-394.49,138.95,-208.45,49.43,-298.996,-297.062,-217.5665,-356.21799999999996,-498.93950000000007,-386.929,-203.5535
195,195,-300.3,176.06,-306.77,115.77,-233.31,117.82,-333.19,116.78,-500.0,0.0,-392.47,124.0,-195.76,34.76,-298.0565,-296.065,-216.30599999999998,-355.8625,-498.9115,-387.3195,-203.5105
196,196,-293.88,180.71,-314.71,122.05,-227.44,95.58,-319.09,103.32,-498.53,2.93,-376.35,157.09,-194.49,31.01,-296.18,-294.1335,-215.91450000000003,-356.559,-498.828,-388.303,-202.81750000000002
197,197,-286.65,174.79,-286.44,113.69,-209.7,100.91,-385.79,105.5,-500.0,0.0,-367.75,145.42,-212.35,52.27,-294.1145,-296.066,-215.8825,-354.909,-498.88550000000004,-389.4395,-201.9565
198,198,-289.78,184.0,-295.09,107.3,-215.87,101.81,-344.68,125.06,-500.0,0.0,-402.35,133.39,-202.84,36.6,-292.67600000000004,-297.21799999999996,-215.76349999999996,-353.818,-498.98999999999995,-388.4835,-200.4705
199,199,-288.61,184.0,-289.81,121.98,-222.29,99.27,-351.83,116.11,-495.99,4.55,-382.8,141.45,-191.27,49.66,-290.9155,-294.9745,-214.0125,-354.09450000000004,-499.01050000000004,-390.0535,-199.62150000000003
200,200,-280.94,183.59,-271.98,115.52,-215.21,99.07,-365.76,107.28,-499.53,0.93,-395.41,125.6,-188.47,36.26,-289.431,-293.29,-213.63850000000002,-354.83,-499.064,-390.0845,-199.4685
201,201,-280.87,181.84,-269.3,115.57,-212.21,97.95,-327.72,105.97,-496.75,5.11,-376.92,126.21,-198.47,32.08,-287.7895,-291.841,-212.9205,-354.218,-499.1215,-389.4915,-198.0375
202,202,-279.03,185.12,-280.17,116.04,-216.2,92.32,-365.17,127.21,-499.53,0.9,-377.81,149.17,-197.75,43.92,-286.154,-291.4045,-210.8025,-352.469,-499.1215,-390.37800000000004,-196.75
203,203,-278.97,185.51,-299.69,104.75,-199.5,84.23,-388.13,115.1,-499.92,0.16,-387.8,136.76,-189.07,20.76,-284.0565,-292.34350000000006,-210.90900000000002,-352.5595,-499.1215,-387.36299999999994,-195.966
204,204,-283.97,181.86,-289.1,120.61,-201.49,99.26,-345.12,98.56,-498.97,1.35,-370.65,148.81,-206.47,62.83,-281.514,-290.66549999999995,-211.27599999999998,-352.3205,-499.20200000000006,-385.9185,-197.10999999999999
205,205,-283.09,182.25,-284.22,104.63,-211.16,85.33,-357.93,116.44,-498.33,2.83,-404.03,126.02,-196.47,37.06,-279.5825,-289.46000000000004,-211.14450000000002,-351.4185,-499.2915,-385.38250000000005,-196.506
206,206,-278.39,187.5,-323.13,127.04,-207.4,111.6,-359.03,121.2,-499.44,1.12,-390.57,135.23,-189.93,30.37,-277.2185,-287.877,-209.53650000000002,-353.8215,-499.236,-384.85299999999995,-195.26999999999998
207,207,-283.2,176.67,-320.8,122.05,-225.23,117.24,-341.15,121.76,-500.0,0.0,-410.47,102.58,-188.43,34.71,-275.149,-285.7855,-208.5335,-354.4995,-499.226,-384.474,-194.649
208,208,-272.99,191.11,-273.39,111.11,-198.3,69.77,-354.49,128.33,-499.25,1.36,-412.09,120.23,-181.91,36.05,-273.615,-286.4915,-208.4405,-351.9955,-499.1085,-384.962,-193.40300000000002
209,209,-275.16,192.7,-279.5,107.01,-216.29,112.83,-362.68,110.13,-500.0,0.0,-393.41,144.07,-197.51,39.67,-271.43500000000006,-285.7725,-207.7035,-351.93199999999996,-499.035,-383.7905,-193.00650000000002
210,210,-277.67,184.94,-266.55,111.02,-205.7,89.82,-344.23,120.57,-499.59,0.83,-378.47,145.51,-193.65,40.9,-268.935,-284.446,-205.9115,-350.83,-499.23549999999994,-383.9925,-192.767
211,211,-270.74,183.94,-298.72,117.86,-199.35,76.64,-325.61,97.58,-500.0,0.0,-390.93,146.28,-199.13,26.82,-267.411,-284.79650000000004,-204.96149999999997,-350.2145,-499.17449999999997,-382.8525,-192.576
212,212,-267.52,179.67,-293.25,119.67,-199.71,87.39,-375.84,91.62,-500.0,0.0,-352.09,139.64,-194.83,38.09,-265.1825,-285.29200000000003,-204.51399999999998,-351.998,-499.27349999999996,-383.29699999999997,-191.743
213,213,-257.16,178.78,-262.22,109.91,-202.26,81.5,-336.61,114.1,-500.0,0.0,-361.51,136.73,-214.95,49.11,-263.119,-284.79200000000003,-203.5645,-351.224,-499.2969999999999,-384.4705,-191.092
214,214,-262.73,177.32,-284.36,125.52,-204.27,84.22,-344.32,111.39,-500.0,0.0,-383.77,140.62,-196.37,19.57,-260.98100000000005,-283.6575,-204.07850000000002,-350.31399999999996,-499.233,-384.3985,-191.78249999999997
215,215,-253.02,173.39,-275.11,122.68,-201.15,88.31,-381.25,112.59,-498.89,1.44,-381.88,149.0,-171.04,31.96,-258.3125,-282.821,-204.5795,-351.012,-499.24449999999996,-384.6625,-191.82850000000002
216,216,-252.49,166.83,-272.88,112.64,-207.38,99.06,-332.65,109.76,-498.33,2.08,-368.77,152.21,-182.07,40.15,-255.9685,-283.0825,-204.81300000000002,-349.774,-499.3275,-383.8675,-191.657
217,217,-255.97,165.45,-300.56,124.15,-207.84,102.04,-335.71,102.97,-497.65,2.89,-377.51,144.92,-187.43,43.15,-253.56050000000005,-279.3195,-204.5975,-349.729,-499.35549999999995,-383.4435,-192.077
218,218,-246.18,162.0,-280.71,113.98,-201.13,98.9,-343.41,105.22,-498.53,2.93,-378.92,117.9,-194.91,19.51,-250.5295,-276.89500000000004,-203.1085,-351.236,-499.35549999999995,-381.5385,-191.583
219,219,-238.61,157.17,-263.28,123.86,-186.45,68.49,-329.79,118.39,-500.0,0.0,-386.84,110.64,-186.48,27.05,-248.1165,-276.181,-203.5995,-351.7455,-499.3929999999999,-379.5185,-191.804
220,220,-250.46,153.57,-278.99,126.58,-196.21,101.94,-353.45,114.46,-498.31,3.13,-372.61,149.48,-184.65,31.05,-245.6435,-275.077,-202.85649999999998,-352.51300000000003,-499.3495,-378.73850000000004,-191.082
221,221,-236.3,157.99,-279.21,109.19,-203.26,80.06,-363.39,127.86,-498.73,1.8,-385.81,133.01,-181.81,31.7,-241.4725,-275.1445,-202.39600000000002,-353.253,-499.2335,-380.4515,-190.227
222,222,-237.76,161.39,-270.17,113.54,-197.21,84.27,-349.69,128.19,-500.0,0.0,-401.28,136.81,-184.73,38.78,-238.75650000000002,-274.35400000000004,-202.15900000000002,-354.444,-499.158,-379.93449999999996,-189.427
223,223,-236.21,159.55,-277.0,115.41,-209.78,111.69,-369.93,116.32,-498.64,2.04,-386.36,144.56,-202.88,52.35,-235.63049999999998,-273.05699999999996,-202.5685,-353.6185,-499.158,-381.1565,-188.119
224,224,-230.6,157.28,-272.37,110.98,-211.51,88.29,-359.08,121.26,-499.2,1.6,-375.93,153.93,-207.39,30.96,-232.7,-273.44100000000003,-202.51299999999998,-354.296,-499.1525,-382.1835,-187.0395
225,225,-236.21,161.85,-289.45,122.98,-215.83,107.13,-333.17,102.72,-499.99,0.03,-388.13,127.92,-193.04,44.32,-229.3875,-273.021,-201.73899999999998,-354.63649999999996,-499.1525,-382.3145,-187.5395
226,226,-230.23,156.64,-247.87,111.51,-203.09,96.12,-358.13,108.87,-500.0,0.0,-382.09,141.79,-198.33,52.96,-226.45850000000002,-271.74,-201.0385,-352.666,-499.0705,-381.50649999999996,-187.591
227,227,-222.58,152.62,-272.31,110.99,-195.45,94.09,-371.29,134.78,-500.0,0.0,-372.37,144.43,-178.55,32.09,-222.5175,-271.0095,-200.105,-352.91549999999995,-499.11850000000004,-382.06399999999996,-188.4815
228,228,-224.73,153.13,-259.11,110.6,-208.12,92.54,-364.68,121.32,-500.0,0.0,-371.69,151.18,-186.33,41.44,-218.58350000000002,-268.823,-199.578,-353.6645,-499.20950000000005,-380.698,-187.80349999999999
229,229,-225.7,156.63,-257.42,105.17,-201.43,94.71,-378.03,134.68,-499.13,1.73,-377.81,146.25,-183.07,36.07,-214.7145,-268.6355,-198.898,-353.96,-499.217,-380.3135,-187.442
230,230,-194.25,126.41,-267.9,113.31,-196.49,80.8,-359.03,103.67,-497.27,2.38,-412.73,108.65,-176.55,29.46,-211.529,-268.9625,-200.409,-355.094,-499.11049999999994,-380.36400000000003,-187.112
231,231,-216.42,144.56,-282.91,115.93,-194.61,73.48,-349.43,94.34,-498.49,2.43,-380.59,142.2,-183.13,28.99,-207.737,-267.35450000000003,-201.1885,-355.52200000000005,-499.0905000000001,-380.0775,-186.522
232,232,-205.0,133.13,-267.31,108.11,-207.9,101.97,-359.33,99.3,-500.0,0.0,-376.53,138.36,-168.67,33.5,-204.37849999999997,-267.2655,-201.11700000000002,-354.5665,-499.1540000000001,-379.345,-185.871
233,233,-198.55,131.61,-269.9,118.94,-201.15,92.93,-350.16,108.71,-499.89,0.21,-382.05,150.27,-193.36,65.05,-200.69400000000002,-267.393,-201.4545,-353.89250000000004,-499.1540000000001,-376.4705,-185.553
234,234,-196.48,127.03,-275.96,112.17,-188.79,81.88,-351.13,119.01,-500.0,0.0,-386.39,142.95,-206.37,38.25,-196.81900000000002,-268.405,-200.35999999999999,-353.066,-499.03599999999994,-375.039,-184.7865
235,235,-194.44,126.98,-249.49,112.5,-187.14,84.14,-341.84,124.76,-497.25,5.49,-365.72,144.59,-172.07,33.35,-192.89000000000001,-268.9165,-199.798,-353.15950000000004,-499.076,-375.361,-183.0955
236,236,-173.67,105.97,-258.27,117.48,-188.71,79.33,-337.64,130.98,-499.29,1.41,-379.92,147.02,-199.88,36.98,-189.29749999999999,-267.9925,-198.35449999999997,-355.13649999999996,-499.0005,-375.17449999999997,-182.71699999999998
237,237,-177.29,108.95,-256.83,114.42,-197.3,97.08,-350.69,113.16,-499.47,1.07,-350.19,142.78,-173.87,38.94,-185.8225,-268.884,-198.19250000000002,-354.938,-498.96400000000006,-375.2785,-182.10049999999998
238,238,-168.8,94.24,-276.96,116.1,-187.53,70.44,-349.32,97.39,-498.68,2.07,-371.23,132.45,-187.68,38.62,-182.94400000000002,-267.9495,-199.141,-354.991,-498.92600000000004,-375.18449999999996,-181.9795
239,239,-174.9,109.9,-269.82,106.73,-216.67,98.47,-352.47,107.4,-497.87,2.7,-387.85,134.56,-179.88,32.09,-179.398,-268.29949999999997,-198.8505,-354.3945,-498.8575000000001,-375.3395,-181.709
240,240,-174.62,105.61,-246.83,118.4,-211.8,100.74,-362.01,120.37,-497.91,3.5,-366.88,122.58,-172.85,33.36,-175.63449999999997,-268.4325,-198.6295,-352.59250000000003,-498.901,-375.2835,-181.9635
241,241,-169.13,98.32,-277.43,110.84,-201.83,66.78,-344.28,102.18,-500.0,0.0,-371.16,135.59,-168.79,30.38,-173.3535,-268.082,-198.702,-351.669,-499.02599999999995,-371.837,-182.71949999999998
242,242,-164.07,100.22,-272.72,112.09,-203.96,93.35,-336.21,98.71,-500.0,0.0,-343.79,143.6,-178.37,64.96,-169.48600000000002,-267.4805,-198.518,-352.163,-498.929,-371.197,-181.651
243,243,-158.71,75.97,-297.24,98.65,-187.89,78.69,-353.4,110.13,-496.28,4.71,-357.73,151.52,-187.55,31.83,-165.89100000000002,-266.908,-197.507,-352.2265,-498.8745,-373.16600000000005,-182.145
244,244,-152.02,77.15,-282.6,114.96,-200.27,75.92,-360.95,123.48,-500.0,0.0,-382.37,143.27,-173.57,26.65,-162.949,-268.00699999999995,-196.8735,-352.435,-498.8165,-371.6435,-181.20499999999998
245,245,-164.36,90.39,-270.97,124.48,-186.96,86.25,-372.71,133.67,-498.48,2.46,-384.4,140.77,-185.47,31.34,-159.7615,-266.7975,-197.4395,-351.743,-498.61850000000004,-369.63849999999996,-179.43249999999998
246,246,-160.73,86.19,-265.7,119.89,-199.85,97.33,-354.16,106.8,-499.27,1.4,-384.17,139.62,-186.0,41.72,-157.302,-267.40749999999997,-198.1945,-352.52750000000003,-498.6245,-369.3265,-182.23499999999999
247,247,-165.01,86.17,-253.62,111.65,-214.42,97.65,-372.35,99.55,-499.24,1.52,-370.49,128.26,-176.13,34.4,-155.05349999999999,-267.04550000000006,-199.44750000000002,-353.727,-498.65599999999995,-367.83250000000004,-181.2895
248,248,-153.81,75.48,-266.11,110.77,-202.31,103.31,-352.75,117.66,-498.63,2.75,-374.79,139.13,-180.92,50.38,-152.7625,-267.8835,-198.8075,-353.762,-498.51099999999997,-368.5485,-183.3015
249,249,-150.43,82.41,-260.08,114.1,-197.01,94.65,-341.99,116.05,-500.0,0.0,-376.69,156.3,-188.16,27.24,-150.9735,-268.34350000000006,-198.19099999999997,-354.894,-498.4815,-366.863,-182.777
250,250,-148.63,69.25,-260.89,132.04,-197.94,81.02,-340.56,99.88,-499.77,0.45,-343.8,135.51,-191.67,9.71,-148.57750000000001,-268.157,-197.4125,-354.27049999999997,-498.51050000000004,-368.053,-182.4255
251,251,-139.07,56.58,-270.88,118.72,-190.93,90.65,-359.31,119.46,-496.55,4.4,-367.79,142.1,-161.76,13.56,-145.87,-268.3505,-196.1635,-354.6805,-498.61499999999995,-366.1885,-182.067
252,252,-133.1,51.19,-255.86,116.62,-187.68,77.4,-360.6,120.3,-498.91,2.19,-415.91,129.89,-178.55,19.38,-143.6035,-267.1725,-196.69750000000002,-355.6585,-498.5469999999999,-366.087,-181.7315
253,253,-139.71,54.98,-291.88,112.84,-188.48,86.91,-354.33,107.7,-498.73,1.8,-351.6,167.14,-174.56,33.05,-141.3915,-266.483,-196.0845,-355.308,-498.3709999999999,-366.75100000000003,-181.2155
254,254,-132.73,54.43,-251.77,119.1,-200.11,111.13,-337.29,101.91,-496.04,4.91,-346.29,143.18,-170.92,25.46,-139.751,-264.958,-196.2495,-355.61,-498.46850000000006,-367.141,-180.35600000000002
255,255,-145.25,58.42,-261.69,123.68,-202.24,90.22,-357.53,96.12,-497.37,5.25,-359.48,158.31,-228.12,77.59,-138.142,-262.78249999999997,-195.4315,-355.41600000000005,-498.456,-366.43199999999996,-180.784
256,256,-128.7,42.49,-251.03,121.13,-213.77,114.67,-361.63,113.08,-499.92,0.16,-350.04,157.18,-180.97,31.04,-135.83599999999998,-263.798,-195.9905,-355.0285,-498.396,-365.4445,-180.17000000000002
257,257,-131.47,49.92,-273.59,119.24,-184.5,87.51,-351.39,110.98,-496.57,3.76,-364.51,150.83,-214.11,96.78,-133.8055,-263.054,-195.421,-354.75849999999997,-498.42600000000004,-364.5125,-178.9575
258,258,-133.02,40.42,-286.16,115.6,-175.2,55.99,-371.96,114.71,-498.09,3.81,-337.52,130.87,-177.19,35.22,-131.2105,-264.1035,-194.4015,-352.2505,-498.4440000000001,-364.5245,-179.275
259,259,-126.98,39.13,-266.09,127.31,-201.1,96.75,-340.0,109.91,-498.45,3.09,-411.65,133.26,-172.85,29.44,-129.2705,-263.095,-193.44,-351.2715,-498.5125,-363.4995,-178.65050000000002
260,260,-120.47,38.71,-250.7,115.02,-186.82,96.48,-370.21,105.75,-500.0,0.0,-329.59,139.81,-165.68,28.79,-127.40150000000001,-263.45899999999995,-191.7425,-350.3405,-498.5125,-361.875,-177.52450000000002
261,261,-123.8,40.85,-253.87,119.77,-212.51,94.75,-363.84,118.01,-498.64,2.72,-369.13,156.29,-162.08,35.9,-126.09200000000001,-263.50100000000003,-191.5435,-350.817,-498.51800000000003,-362.843,-176.6685
262,262,-119.83,33.9,-258.93,109.94,-191.7,84.14,-329.2,101.1,-496.48,6.58,-357.07,155.07,-168.05,39.74,-124.53799999999998,-262.692,-191.773,-350.724,-498.6505,-361.76599999999996,-177.7685
263,263,-125.9,32.33,-266.74,126.88,-191.19,80.93,-359.44,104.67,-498.23,3.55,-365.53,154.21,-170.36,32.11,-123.39849999999998,-262.206,-192.29149999999998,-350.65999999999997,-498.4345,-358.157,-177.48250000000002
264,264,-119.84,27.98,-239.09,110.52,-183.91,70.82,-357.07,121.7,-499.75,0.51,-368.19,155.9,-182.13,38.06,-121.8145,-259.75750000000005,-193.315,-349.3195,-498.49800000000005,-360.02049999999997,-178.073
265,265,-118.24,35.75,-291.28,131.99,-198.14,86.75,-364.96,111.23,-497.28,2.51,-364.65,139.72,-173.19,32.16,-120.595,-260.1235,-193.95800000000003,-350.305,-498.6465,-361.8775,-177.85500000000002
266,266,-120.12,35.02,-250.82,121.46,-188.46,91.5,-348.76,119.26,-499.87,0.27,-365.53,117.5,-161.75,33.63,-118.72999999999999,-259.47950000000003,-193.612,-349.2685,-498.73249999999996,-362.198,-175.3255
267,267,-113.11,26.17,-274.61,106.49,-194.03,85.52,-322.19,95.01,-499.6,0.8,-370.73,136.76,-182.48,45.83,-117.894,-260.09,-192.6385,-349.4425,-498.7205,-361.818,-175.2105
268,268,-115.01,26.48,-245.94,116.34,-183.08,73.02,-333.17,120.51,-500.0,0.0,-354.29,157.46,-168.43,38.35,-116.9485,-259.0445,-192.36849999999998,-350.0625,-498.892,-362.025,-172.6345
269,269,-113.05,28.81,-267.36,111.89,-163.06,57.15,-323.37,111.84,-500.0,0.0,-344.2,131.62,-165.64,39.09,-115.9605,-257.489,-192.78,-349.0625,-498.9875,-366.0745,-171.93449999999999
270,270,-122.44,31.08,-261.73,120.3,-193.96,99.53,-350.09,106.59,-499.88,0.24,-363.16,163.8,-174.55,37.99,-115.2565,-256.47,-192.507,-350.2365,-499.06499999999994,-363.31149999999997,-171.7185
271,271,-107.99,21.02,-254.7,124.12,-195.52,83.01,-357.45,124.61,-499.2,1.6,-346.25,130.86,-183.76,32.93,-114.646,-258.63199999999995,-192.91199999999998,-348.0995,-498.88149999999996,-365.4435,-171.446
272,272,-110.31,24.24,-246.14,120.76,-198.05,104.05,-359.32,113.7,-494.59,5.47,-343.73,132.45,-172.83,48.24,-113.9365,-259.377,-191.8825,-348.2875,-498.93,-364.269,-172.7295
273,273,-108.03,21.33,-242.91,116.13,-208.95,112.91,-327.52,112.87,-500.0,0.0,-388.87,136.13,-186.37,39.94,-113.144,-259.119,-191.3145,-348.608,-498.9165,-363.1535,-172.321
274,274,-108.34,17.11,-259.09,111.88,-212.97,107.24,-357.0,124.37,-499.01,1.97,-383.43,123.1,-166.56,23.79,-112.1105,-258.9895,-190.98250000000002,-348.2985,-498.8445,-365.21549999999996,-172.39499999999998
275,275,-107.95,14.96,-248.81,118.27,-195.32,104.88,-336.8,89.63,-499.09,1.81,-365.89,158.57,-177.53,42.64,-111.57450000000001,-259.91600000000005,-190.8005,-348.5155,-498.65149999999994,-363.7335,-172.895
276,276,-111.98,27.66,-263.24,124.57,-194.3,102.88,-365.11,127.38,-499.68,0.64,-342.44,144.76,-178.67,63.43,-111.0375,-258.2605,-189.94850000000002,-348.658,-498.7875,-363.971,-172.719
277,277,-112.56,26.76,-252.68,124.51,-179.1,60.58,-363.79,124.03,-500.0,0.0,-368.65,148.31,-162.59,31.35,-110.287,-258.7425,-189.2735,-349.60450000000003,-498.566,-365.37,-172.71949999999998
278,278,-113.26,28.74,-255.05,120.0,-183.43,69.87,-351.96,105.39,-500.0,0.0,-418.51,100.14,-163.19,29.79,-109.849,-258.75100000000003,-188.546,-350.2665,-498.58599999999996,-363.911,-172.745
279,279,-112.9,28.2,-245.71,126.46,-195.64,100.04,-363.48,113.28,-500.0,0.0,-356.39,144.06,-168.53,37.92,-109.57350000000001,-259.60450000000003,-189.3245,-350.4545,-498.54749999999996,-364.158,-172.165
280,280,-108.26,26.38,-293.94,142.83,-194.92,81.76,-327.47,100.44,-496.33,7.33,-372.23,103.33,-160.23,23.63,-108.9855,-258.812,-191.197,-351.7695,-498.48999999999995,-363.196,-172.2995
281,281,-109.61,21.71,-268.77,136.19,-191.92,93.52,-367.6,126.84,-499.61,0.77,-345.64,138.93,-187.75,39.67,-108.0565,-259.34749999999997,-191.45350000000002,-351.06949999999995,-498.496,-362.5635,-171.99650000000003
282,282,-103.98,19.72,-253.77,128.97,-180.34,77.11,-335.61,113.39,-496.21,4.7,-334.76,148.85,-159.88,19.35,-107.77550000000001,-259.3005,-190.6875,-350.9175,-498.51399999999995,-362.265,-171.136
283,283,-105.23,17.82,-264.15,117.73,-184.55,65.86,-353.25,105.87,-496.79,4.02,-406.77,136.99,-171.84,19.82,-107.89349999999999,-260.69849999999997,-190.48999999999998,-350.90950000000004,-498.695,-363.178,-170.935
284,284,-109.12,18.24,-257.62,122.23,-180.27,77.32,-361.41,114.56,-495.89,6.35,-338.55,149.27,-192.13,40.17,-107.745,-261.041,-189.768,-352.019,-498.6474999999999,-359.56600000000003,-170.33200000000002
285,285,-107.5,22.74,-258.17,103.99,-181.1,68.45,-367.81,110.4,-500.0,0.0,-369.4,140.67,-169.67,26.39,-107.3595,-262.4415,-188.016,-351.4765,-498.6235,-357.296,-171.224
286,286,-105.11,16.36,-260.46,116.15,-174.96,64.3,-367.69,116.03,-495.44,7.91,-393.51,131.66,-161.76,13.52,-107.095,-262.488,-187.995,-353.0225,-498.66900000000004,-355.34399999999994,-170.624
287,287,-104.35,17.61,-274.78,131.35,-179.48,74.73,-335.43,104.23,-500.0,0.0,-341.55,147.03,-182.99,47.99,-106.52950000000001,-261.602,-187.7935,-351.2115,-498.6725,-356.0405,-170.137
288,288,-109.5,23.54,-263.01,129.57,-198.65,93.32,-336.93,131.63,-499.23,1.55,-359.23,146.53,-156.83,19.74,-106.131,-262.034,-188.481,-349.466,-498.659,-354.63149999999996,-169.815
289,289,-101.29,19.3,-251.51,121.19,-200.51,93.72,-349.67,120.58,-498.85,2.29,-324.96,142.08,-168.33,29.89,-105.792,-262.734,-188.3855,-348.2725,-498.6375,-349.938,-170.2255
290,290,-103.86,24.89,-272.44,137.36,-199.09,95.16,-336.09,97.74,-500.0,0.0,-350.51,163.68,-168.49,39.47,-105.494,-263.233,-187.01,-347.2945,-498.6375,-350.441,-170.3065
291,291,-102.37,17.27,-253.76,115.82,-180.2,83.57,-354.41,113.83,-499.56,0.88,-340.28,150.86,-166.55,26.06,-105.20150000000001,-262.476,-185.945,-348.8585,-498.74350000000004,-348.2955,-170.311
292,292,-112.67,20.94,-274.1,103.39,-194.1,97.64,-359.16,127.0,-498.21,3.38,-361.99,142.53,-168.81,28.66,-104.984,-260.8815,-186.383,-348.204,-498.6175,-348.04949999999997,-169.23499999999999
293,293,-105.06,14.66,-249.76,121.41,-194.51,99.27,-349.71,113.19,-499.05,0.9,-316.63,153.73,-174.31,35.27,-105.069,-260.6365,-186.6045,-349.3,-498.7245000000001,-348.63199999999995,-169.3615
294,294,-100.63,13.13,-287.1,138.32,-177.93,61.14,-346.15,95.19,-498.53,2.93,-338.03,157.54,-184.4,26.74,-104.976,-260.06399999999996,-186.7925,-348.4735,-498.86499999999995,-345.1415,-169.51550000000003
295,295,-102.66,15.92,-249.74,121.27,-194.9,85.73,-367.72,118.4,-500.0,0.0,-326.85,130.68,-165.53,30.17,-104.58099999999999,-260.87749999999994,-187.2905,-346.021,-499.0110000000001,-345.5245,-168.1685
296,296,-100.67,12.52,-245.52,117.64,-190.27,90.88,-328.89,104.77,-499.75,0.51,-356.37,136.9,-168.93,27.64,-104.29400000000001,-260.866,-187.2925,-345.26,-499.0110000000001,-344.51200000000006,-168.079
297,297,-104.59,17.68,-261.32,117.24,-192.85,91.02,-328.88,109.01,-499.73,0.53,-340.47,143.92,-156.15,28.29,-104.1655,-259.71349999999995,-187.498,-345.004,-499.23900000000003,-341.47,-168.7425
298,298,-106.48,15.25,-269.05,131.99,-181.52,84.66,-328.09,97.78,-499.57,0.85,-324.64,145.0,-171.4,26.38,-104.279,-258.7975,-186.9015,-345.146,-499.14700000000005,-340.46,-167.9665
299,299,-106.94,18.3,-255.69,118.67,-168.13,73.94,-343.92,103.68,-500.0,0.0,-366.45,148.4,-170.15,11.34,-103.776,-258.8875,-186.46149999999997,-345.42999999999995,-499.11500000000007,-339.45899999999995,-168.0815
300,300,-102.41,16.28,-278.8,135.22,-173.62,66.35,-358.75,124.81,-498.45,1.9,-329.32,138.48,-160.32,38.31,-103.67450000000001,-258.07800000000003,-185.672,-345.65999999999997,-499.041,-340.233,-168.12050000000002
301,301,-105.26,12.96,-236.88,124.62,-200.68,102.55,-354.51,104.27,-497.09,3.79,-340.72,118.03,-166.23,16.86,-103.7365,-257.1705,-185.218,-345.515,-498.9955,-338.0395,-167.5775
302,302,-105.68,26.13,-248.87,118.02,-184.77,80.1,-357.53,131.05,-498.35,3.31,-346.41,136.2,-162.41,29.76,-103.92049999999999,-257.59749999999997,-185.704,-344.53999999999996,-499.01750000000004,-336.7315,-167.648
303,303,-103.37,12.07,-252.7,119.2,-188.31,87.35,-336.72,120.45,-499.6,0.74,-336.96,144.49,-174.92,39.12,-103.19099999999999,-256.6955,-185.5075,-344.5715,-499.10699999999997,-335.94649999999996,-167.688
304,304,-101.22,14.1,-273.89,121.41,-190.23,100.08,-312.36,103.1,-498.81,2.31,-346.21,147.53,-165.19,29.57,-103.28,-256.692,-185.2695,-343.988,-499.1545,-337.65299999999996,-166.921
305,305,-101.76,25.42,-257.94,116.47,-181.14,73.68,-352.59,115.9,-500.0,0.0,-349.15,149.22,-167.88,29.75,-103.69500000000001,-255.78199999999998,-185.574,-343.1205,-499.178,-337.419,-165.2675
306,306,-102.54,17.14,-237.41,118.49,-179.07,77.8,-362.57,133.91,-500.0,0.0,-332.67,155.89,-175.03,7.11,-103.752,-254.9565,-185.4185,-342.54699999999997,-499.08149999999995,-336.988,-165.11849999999998
307,307,-106.62,22.12,-256.46,125.26,-167.55,52.84,-338.27,115.61,-498.16,3.68,-321.35,140.2,-167.47,17.42,-103.8045,-255.8125,-185.402,-343.45099999999996,-499.05199999999996,-336.60749999999996,-164.9735
308,308,-99.44,16.36,-264.81,144.6,-189.85,68.37,-342.61,109.82,-498.59,2.83,-339.21,144.22,-159.13,29.57,-104.0385,-254.391,-184.863,-345.1435,-498.985,-335.644,-165.352
309,309,-99.26,17.88,-235.32,121.35,-184.72,69.12,-354.27,103.59,-497.37,3.66,-340.44,141.89,-169.11,27.16,-103.74949999999998,-253.64700000000002,-185.53400000000002,-345.84900000000005,-498.925,-335.2115,-165.7465
310,310,-105.1,18.96,-254.29,116.25,-190.01,82.9,-333.19,109.14,-499.09,1.81,-306.64,137.67,-157.63,24.83,-103.40299999999999,-253.10999999999999,-187.4505,-344.99850000000004,-498.925,-334.3265,-165.8465
311,311,-106.05,16.62,-262.3,123.89,-189.92,88.53,-334.91,104.09,-500.0,0.0,-314.12,127.33,-167.96,31.68,-103.49300000000001,-252.02949999999996,-187.9335,-343.5625,-499.00249999999994,-332.526,-166.2185
312,312,-98.08,15.72,-256.06,119.74,-190.17,91.16,-359.79,119.16,-500.0,0.0,-346.29,151.0,-169.61,31.4,-103.2325,-254.349,-187.882,-344.773,-499.0775,-331.57800000000003,-165.7495
313,313,-106.84,18.52,-249.69,113.31,-189.75,83.3,-338.04,114.63,-500.0,0.0,-350.76,131.79,-158.97,17.51,-103.12450000000001,-253.57099999999997,-187.712,-346.125,-499.13199999999995,-330.80100000000004,-165.88049999999998
314,314,-108.93,15.08,-268.9,113.99,-184.02,83.07,-328.8,84.41,-499.0,2.0,-333.35,163.75,-151.33,22.87,-103.0945,-254.39449999999997,-186.8885,-346.5765,-499.15200000000004,-330.98100000000005,-164.982
315,315,-103.8,22.44,-233.23,127.08,-191.79,94.62,-356.25,110.52,-498.07,2.67,-318.23,149.63,-162.55,26.74,-103.311,-253.41350000000003,-186.45049999999998,-348.446,-499.1995,-330.796,-166.88600000000002
316,316,-101.72,18.01,-262.64,119.33,-189.94,79.37,-346.97,118.97,-499.16,1.68,-348.76,140.02,-166.03,44.32,-103.30199999999999,-253.1685,-186.77,-349.266,-499.1995,-328.053,-166.7715
317,317,-109.27,29.99,-232.89,118.32,-182.07,76.6,-362.73,104.72,-498.39,3.23,-321.2,122.53,-163.72,37.94,-103.4675,-253.63400000000001,-186.7955,-348.15500000000003,-498.9509999999999,-326.26349999999996,-166.1735
318,318,-100.7,22.41,-254.17,125.74,-194.94,105.93,-342.2,128.72,-498.37,3.25,-315.99,151.58,-179.29,46.44,-103.543,-254.08800000000002,-186.4285,-348.2155,-498.89349999999996,-325.91600000000005,-165.7375
319,319,-100.01,21.33,-244.95,116.12,-206.46,108.98,-326.91,109.1,-500.0,0.0,-348.75,153.15,-172.15,12.85,-103.8175,-253.0305,-186.08100000000002,-346.901,-498.9585,-324.75,-166.0025
320,320,-104.21,15.46,-257.19,134.4,-183.28,88.07,-330.03,93.44,-500.0,0.0,-293.31,146.82,-167.76,46.81,-103.8865,-253.06949999999998,-185.2125,-345.6955,-498.9325,-324.598,-166.2455
321,321,-100.05,17.7,-283.27,137.38,-199.65,82.28,-378.72,97.95,-498.59,2.83,-321.76,152.25,-156.85,32.57,-103.88600000000001,-252.32750000000001,-184.974,-346.79550000000006,-498.7535,-324.02750000000003,-166.4785
322,322,-103.52,19.72,-233.31,127.87,-181.37,86.16,-384.57,105.98,-499.44,1.12,-330.87,139.14,-165.03,31.66,-103.6935,-251.38449999999997,-184.6585,-345.61150000000004,-498.70500000000004,-324.00600000000003,-166.20600000000002
323,323,-102.77,20.44,-269.17,121.08,-171.84,69.18,-345.75,120.11,-500.0,0.0,-340.56,120.05,-156.95,12.9,-104.2945,-250.9815,-184.167,-344.6695,-498.67749999999995,-322.69,-165.49200000000002
324,324,-105.55,19.8,-254.27,120.76,-181.47,79.34,-349.75,122.79,-499.76,0.48,-342.51,160.21,-203.27,86.04,-104.0375,-250.868,-183.353,-344.121,-498.53950000000003,-322.7185,-165.24599999999998
325,325,-101.58,17.52,-253.04,125.04,-187.53,84.62,-368.99,115.72,-500.0,0.0,-294.29,158.78,-165.59,33.19,-103.6475,-250.5585,-183.40050000000002,-345.6825,-498.58950000000004,-321.3905,-165.66799999999998
326,326,-105.85,22.4,-246.72,124.99,-179.58,80.78,-340.35,106.64,-495.03,6.36,-296.88,119.8,-163.07,36.45,-103.64200000000001,-251.64599999999996,-183.4315,-343.56450000000007,-498.488,-320.5355,-165.4045
327,327,-108.13,21.69,-265.54,120.02,-160.21,58.77,-339.48,117.13,-497.01,3.81,-314.4,137.28,-158.75,28.07,-103.674,-251.59500000000003,-182.6805,-343.8275,-498.5045,-318.746,-166.33499999999998
328,328,-104.93,33.56,-243.66,119.68,-182.9,84.62,-316.32,97.06,-499.89,0.21,-315.89,139.5,-164.43,23.21,-103.43499999999999,-251.7005,-182.64749999999998,-343.7675,-498.5849999999999,-320.77250000000004,-166.5475
329,329,-100.64,20.86,-236.1,122.51,-167.35,59.46,-330.16,102.96,-496.85,4.45,-337.4,140.01,-173.97,37.38,-103.84949999999999,-251.94899999999998,-181.446,-342.5835,-498.64700000000005,-319.8315,-165.70250000000001
330,330,-105.09,15.39,-239.45,121.98,-185.24,79.89,-355.19,108.31,-495.51,6.08,-295.23,150.53,-162.29,29.05,-103.9195,-252.09099999999998,-180.2185,-342.61199999999997,-498.64300000000003,-320.56149999999997,-165.2925
331,331,-102.2,15.85,-243.44,115.53,-183.61,86.88,-311.23,111.87,-499.03,1.26,-313.69,139.94,-162.51,33.63,-103.9905,-251.663,-179.93400000000003,-343.2685,-498.601,-322.2215,-165.2225
332,332,-110.1,25.4,-248.0,125.57,-180.34,87.17,-340.95,116.63,-499.45,1.09,-319.97,141.07,-155.33,33.99,-104.0805,-249.253,-180.4125,-343.54,-498.428,-321.90749999999997,-165.80450000000002
333,333,-101.7,17.63,-247.42,125.91,-173.47,74.13,-327.07,112.79,-497.24,5.52,-351.33,145.23,-154.05,15.21,-104.17699999999999,-249.91800000000003,-180.27550000000002,-342.231,-498.4025,-320.476,-166.3595
334,334,-101.13,22.16,-262.71,129.57,-184.97,82.2,-360.03,123.4,-500.0,0.0,-306.79,135.77,-159.77,20.76,-104.28800000000001,-249.29550000000003,-180.9315,-343.1,-498.4025,-318.4545,-166.8915
335,335,-103.69,20.23,-254.98,124.9,-192.41,100.59,-313.89,92.53,-496.04,7.92,-301.13,158.98,-157.28,19.89,-103.857,-249.513,-180.366,-343.355,-498.387,-317.0665,-164.3615
336,336,-102.36,20.21,-261.62,130.54,-174.92,78.64,-352.23,120.32,-499.49,1.01,-312.97,130.17,-184.64,37.93,-103.9215,-248.21149999999997,-180.1685,-342.55,-498.35749999999996,-317.7705,-165.2635
337,337,-104.49,26.35,-235.0,115.27,-181.41,63.09,-361.53,134.21,-500.0,0.0,-361.73,136.27,-167.97,31.34,-104.019,-249.08049999999997,-180.51500000000001,-343.92400000000004,-498.60600000000005,-318.3845,-164.6635
338,338,-108.99,29.72,-259.14,123.34,-170.91,67.29,-318.52,112.96,-499.61,0.77,-297.17,151.57,-162.39,29.39,-103.85249999999999,-248.31599999999997,-181.0985,-344.53049999999996,-498.75550000000004,-319.984,-164.9225
339,339,-101.41,19.97,-247.79,120.33,-181.91,82.68,-327.48,96.48,-499.92,0.16,-363.35,132.21,-163.95,33.11,-103.60999999999999,-247.55949999999999,-180.774,-345.22799999999995,-498.76099999999997,-317.74100000000004,-164.675
340,340,-105.63,19.85,-248.63,129.61,-177.59,87.64,-343.16,86.93,-499.16,1.61,-326.51,129.47,-166.36,24.23,-103.73299999999999,-249.08050000000003,-181.589,-346.9565,-498.814,-315.575,-164.184
341,341,-101.85,20.83,-235.07,120.78,-209.22,117.38,-384.15,110.09,-495.13,8.0,-315.48,150.23,-168.49,35.83,-103.7065,-249.00699999999998,-182.09150000000002,-346.6785,-498.98600000000005,-315.201,-164.352
342,342,-105.45,21.44,-246.61,127.8,-178.63,80.24,-358.39,120.36,-498.93,1.36,-302.24,141.53,-176.13,41.41,-103.5575,-249.53699999999998,-181.945,-347.04499999999996,-499.03450000000004,-313.896,-164.32099999999997
343,343,-104.99,21.65,-256.72,125.69,-184.96,92.39,-363.13,130.31,-500.0,0.0,-300.13,155.55,-167.59,34.91,-103.3075,-249.41,-181.42149999999998,-348.86,-498.92050000000006,-312.569,-165.04299999999998
344,344,-96.93,15.1,-258.62,119.94,-170.16,76.91,-354.85,116.39,-499.45,1.09,-314.75,143.77,-152.67,27.21,-103.36200000000001,-248.89749999999998,-181.108,-349.9685,-499.0585,-309.452,-165.0885
345,345,-102.87,18.67,-227.01,122.08,-183.58,94.45,-352.89,110.93,-499.41,1.17,-308.37,144.9,-183.63,25.45,-103.15650000000001,-248.3875,-180.2755,-350.3985,-499.0585,-309.034,-165.0095
346,346,-107.8,21.11,-264.1,135.97,-186.51,83.33,-367.83,100.2,-500.0,0.0,-309.16,131.72,-151.07,14.03,-103.01799999999999,-247.93300000000005,-179.78,-353.32349999999997,-499.216,-310.56000000000006,-166.151
347,347,-104.8,20.32,-250.25,119.75,-171.88,69.41,-351.61,114.01,-500.0,0.0,-346.39,136.13,-163.93,22.65,-102.9875,-247.1495,-179.93,-353.73249999999996,-499.192,-310.842,-165.37050000000002
348,348,-100.08,20.15,-228.53,122.65,-176.41,72.88,-330.27,115.21,-500.0,0.0,-271.03,125.36,-159.48,21.79,-103.075,-247.04449999999997,-179.62,-352.21750000000003,-499.1085,-307.333,-165.624
349,349,-103.1,19.64,-266.52,130.31,-183.65,79.69,-364.73,126.24,-497.91,4.19,-294.08,144.11,-164.15,34.87,-103.06649999999999,-245.6775,-179.89899999999997,-354.1535,-499.06949999999995,-306.533,-164.92249999999999
350,350,-104.56,24.55,-237.98,123.73,-195.29,96.75,-349.63,120.4,-498.95,2.11,-287.75,136.57,-165.65,28.29,-103.04549999999999,-245.5625,-179.6985,-356.7415,-499.07349999999997,-303.067,-164.96750000000003
351,351,-99.22,17.43,-254.04,131.72,-180.68,91.62,-318.56,81.97,-500.0,0.0,-287.59,155.27,-161.89,23.37,-102.81099999999999,-244.62849999999997,-180.18900000000002,-357.3375,-499.093,-301.9455,-164.711
352,352,-105.1,21.39,-245.46,141.93,-169.87,62.37,-377.25,97.96,-497.17,5.11,-293.43,144.05,-169.77,19.92,-102.9425,-244.82150000000001,-178.149,-355.582,-499.3280000000001,-299.625,-164.164
353,353,-102.79,19.56,-237.17,117.43,-167.2,45.06,-349.24,105.54,-500.0,0.0,-288.99,142.57,-154.96,21.63,-102.65799999999999,-244.99499999999998,-178.2575,-354.7585,-499.2955,-298.1765,-162.81400000000002
354,354,-97.02,15.53,-252.51,132.34,-168.32,65.78,-368.63,121.93,-500.0,0.0,-298.43,128.2,-158.19,32.26,-102.69800000000001,-243.98149999999995,-177.427,-355.0895,-499.2955,-298.2345,-164.422
355,355,-100.92,18.99,-245.89,136.14,-182.5,94.53,-372.39,134.88,-499.19,1.17,-331.65,156.4,-180.11,45.24,-103.08,-243.358,-178.1495,-354.9185,-499.323,-297.651,-164.7825
356,356,-101.75,15.81,-245.95,118.62,-177.92,76.59,-360.41,130.34,-499.01,1.97,-318.61,153.52,-169.03,46.61,-102.78,-243.39999999999995,-177.2735,-354.87649999999996,-499.217,-295.95799999999997,-163.3395
357,357,-106.24,27.11,-232.9,131.04,-175.21,77.59,-331.23,109.14,-498.33,3.33,-291.55,138.83,-173.04,48.24,-102.73049999999998,-241.84,-176.8535,-353.20899999999995,-499.10749999999996,-295.8685,-163.94850000000002
358,358,-108.82,29.27,-231.8,122.64,-176.49,75.41,-357.24,108.93,-498.83,1.46,-281.17,130.93,-148.36,19.35,-102.93999999999998,-241.34250000000003,-177.3645,-352.129,-499.061,-292.2465,-163.934
359,359,-100.99,16.0,-245.49,125.99,-177.9,69.14,-379.24,127.79,-500.0,0.0,-294.03,151.09,-164.85,21.62,-103.1155,-241.37650000000002,-176.57,-351.733,-499.061,-293.22249999999997,-165.08249999999998
360,360,-100.94,19.92,-229.95,121.75,-187.4,86.68,-355.08,109.27,-499.55,0.91,-304.08,136.82,-161.23,35.52,-103.01000000000002,-240.2855,-176.6135,-349.774,-499.16549999999995,-292.25899999999996,-165.09750000000003
361,361,-104.48,24.04,-238.93,123.19,-168.42,68.08,-349.04,115.21,-499.83,0.35,-269.07,133.9,-157.55,17.9,-102.74849999999999,-240.57600000000002,-176.468,-349.394,-499.2165,-291.8455,-165.0885
362,362,-99.76,21.71,-250.08,119.56,-180.8,85.47,-341.92,118.38,-498.28,3.44,-273.27,132.54,-149.13,18.75,-102.928,-239.52200000000002,-176.749,-351.036,-499.2165,-292.5365,-165.5615
363,363,-105.79,24.81,-236.45,117.16,-168.35,60.15,-369.75,125.94,-500.0,0.0,-301.29,152.16,-199.75,76.71,-102.54249999999999,-239.51500000000001,-177.3905,-348.0695,-499.358,-292.3655,-164.9355
364,364,-104.57,18.4,-246.15,131.33,-184.61,97.41,-351.43,115.38,-500.0,0.0,-303.08,135.18,-159.88,18.42,-102.50699999999999,-239.6755,-177.99849999999998,-348.28,-499.358,-291.40250000000003,-165.08350000000002
365,365,-96.87,16.2,-227.85,117.56,-166.06,64.95,-352.05,110.37,-497.29,3.67,-274.51,138.31,-154.77,25.2,-102.725,-239.5355,-178.15050000000002,-346.8065,-499.3185,-290.76750000000004,-165.7925
366,366,-106.81,16.82,-232.9,120.75,-178.11,76.2,-334.48,111.14,-497.81,4.37,-307.37,146.66,-163.25,34.26,-102.89349999999999,-239.01949999999997,-177.3965,-345.123,-499.35900000000004,-287.8865,-164.82850000000002
367,367,-108.99,24.69,-240.3,122.27,-182.1,84.89,-330.01,101.73,-499.07,1.87,-273.95,136.06,-163.64,32.55,-103.1635,-238.7095,-178.21949999999998,-344.3465,-499.4085,-285.45799999999997,-164.67649999999998
368,368,-103.59,22.21,-229.21,120.55,-160.52,53.69,-322.35,102.35,-500.0,0.0,-290.55,128.94,-182.45,49.79,-102.81199999999998,-238.88050000000004,-177.923,-344.7945,-499.492,-284.533,-164.596
369,369,-100.99,18.39,-244.7,125.94,-184.52,86.22,-325.55,112.92,-500.0,0.0,-274.81,133.42,-164.45,26.38,-102.3785,-239.5855,-178.25400000000002,-343.8225,-499.437,-283.953,-165.768
370,370,-99.33,18.43,-243.79,136.63,-192.38,89.07,-342.03,113.19,-499.97,0.05,-279.48,129.53,-165.47,23.65,-102.6125,-239.26800000000003,-178.7075,-341.987,-499.367,-282.53200000000004,-164.973
371,371,-102.81,17.53,-232.96,122.58,-186.3,81.77,-351.4,117.71,-500.0,0.0,-301.41,120.71,-171.35,36.4,-102.617,-239.02050000000003,-177.6755,-339.87050000000005,-499.38949999999994,-281.9465,-164.6395
372,372,-97.39,15.04,-245.32,115.88,-182.7,87.87,-317.92,91.77,-500.0,0.0,-290.01,140.85,-157.25,30.88,-102.42,-239.462,-178.305,-339.96650000000005,-499.3915,-281.4415,-165.2255
373,373,-102.08,22.16,-240.38,121.82,-179.36,74.65,-353.45,111.84,-500.0,0.0,-269.73,138.54,-157.92,27.53,-102.57249999999999,-238.58800000000002,-178.28900000000002,-340.49850000000004,-499.3935,-282.4325,-165.357
374,374,-101.38,16.56,-249.71,139.13,-171.36,71.96,-339.16,110.71,-499.21,1.57,-285.73,122.5,-172.37,21.47,-102.2585,-238.0105,-178.86499999999998,-338.8335,-499.3935,-280.7535,-163.1275
375,375,-104.29,21.25,-235.57,119.33,-167.42,56.06,-338.72,75.39,-500.0,0.0,-274.03,119.65,-160.83,35.32,-102.2985,-237.169,-178.7245,-339.1465,-499.3755,-278.671,-162.932
376,376,-107.15,18.63,-239.75,129.32,-194.38,111.68,-344.88,112.54,-500.0,0.0,-270.04,130.13,-165.99,30.79,-102.535,-237.65950000000004,-179.08350000000002,-339.566,-499.33149999999995,-279.00699999999995,-163.2115
377,377,-99.21,16.52,-236.32,123.99,-169.28,71.09,-340.19,112.36,-500.0,0.0,-273.05,130.09,-171.43,53.85,-102.1065,-237.94400000000002,-179.14450000000002,-340.096,-499.41700000000003,-276.8785,-162.5145
378,378,-100.15,13.11,-245.9,132.16,-183.11,92.92,-337.8,124.92,-497.73,2.91,-269.57,132.69,-171.8,24.82,-101.49199999999999,-237.58399999999997,-179.001,-340.11199999999997,-499.44750000000005,-276.0055,-162.118
379,379,-105.67,19.73,-239.14,122.0,-186.97,96.18,-342.53,99.66,-498.6,1.79,-265.61,129.28,-148.95,33.68,-101.613,-238.458,-180.8,-340.777,-499.44750000000005,-273.7275,-161.067
380,380,-101.03,18.16,-225.0,123.95,-166.76,63.24,-312.75,91.92,-500.0,0.0,-292.37,149.85,-154.56,25.79,-101.837,-237.8245,-180.70749999999998,-341.46299999999997,-499.44750000000005,-273.21500000000003,-161.408
381,381,-100.54,14.01,-247.76,135.12,-181.01,80.3,-350.96,117.89,-499.87,0.27,-258.97,133.76,-169.27,43.24,-101.84400000000001,-237.28849999999997,-180.3835,-341.7495,-499.44899999999996,-271.1725,-160.821
382,382,-102.81,23.97,-232.6,118.75,-180.48,100.97,-352.56,121.72,-498.32,2.31,-293.09,131.29,-151.76,19.92,-101.704,-236.10099999999997,-179.645,-341.057,-499.4285,-270.226,-160.296
383,383,-99.51,21.58,-224.9,125.48,-179.87,78.06,-336.45,102.27,-500.0,0.0,-267.71,124.36,-155.16,22.92,-101.97200000000001,-236.62150000000003,-179.04450000000003,-343.151,-499.4285,-270.702,-160.7875
384,384,-105.37,16.12,-229.32,121.06,-181.8,81.85,-357.69,112.66,-499.64,0.72,-261.43,122.95,-155.97,20.06,-102.1185,-236.1495,-179.21949999999998,-343.88700000000006,-499.40199999999993,-269.237,-160.99
385,385,-101.6,17.89,-237.66,122.63,-173.24,64.66,-360.44,106.8,-496.41,4.6,-281.23,136.97,-160.36,28.26,-102.2625,-235.5655,-178.971,-344.77349999999996,-499.3555,-266.9265,-160.92900000000003
386,386,-98.24,19.7,-238.59,119.59,-179.33,72.14,-345.08,119.76,-499.52,0.96,-264.8,132.99,-149.31,10.97,-102.345,-235.25150000000002,-179.8195,-345.2355,-499.2875,-266.2115,-160.6255
387,387,-96.7,14.42,-233.1,125.82,-179.23,73.21,-330.33,91.45,-499.68,0.64,-256.49,131.66,-155.71,30.16,-101.96549999999999,-234.6655,-179.0565,-345.948,-499.21000000000004,-267.014,-160.52
388,388,-106.01,19.7,-246.69,133.78,-196.5,82.84,-335.65,99.9,-500.0,0.0,-244.99,133.26,-161.43,37.84,-101.963,-234.48899999999998,-179.4435,-346.62399999999997,-499.1315000000001,-265.7015,-160.51000000000002
389,389,-105.47,15.93,-232.03,121.84,-182.67,84.31,-339.27,118.36,-500.0,0.0,-264.56,141.54,-171.27,36.98,-101.85400000000001,-233.47799999999998,-178.9065,-348.774,-499.24500000000006,-264.69100000000003,-159.61
390,390,-99.47,21.81,-233.07,126.75,-185.9,85.28,-347.76,110.45,-500.0,0.0,-238.63,136.04,-153.73,26.65,-101.50550000000001,-233.8455,-178.643,-347.96999999999997,-499.2045,-264.726,-160.0785
391,391,-100.01,19.08,-209.21,112.76,-171.53,74.82,-337.55,113.2,-499.59,0.83,-282.48,159.92,-160.85,23.08,-101.42850000000001,-234.6105,-179.4095,-347.941,-499.10300000000007,-265.08,-160.338
392,392,-102.75,17.2,-255.73,128.57,-170.69,68.34,-359.8,103.75,-500.0,0.0,-299.53,127.84,-167.08,29.18,-101.3,-233.6545,-178.83350000000002,-348.96899999999994,-499.006,-265.076,-159.454
393,393,-105.01,17.16,-230.94,121.67,-182.86,85.57,-368.17,135.83,-499.47,0.7,-240.43,137.84,-161.97,40.78,-101.3265,-233.4895,-178.98,-349.9165,-499.08950000000004,-264.531,-159.2635
394,394,-104.26,22.91,-238.03,124.37,-166.39,57.4,-356.89,120.25,-498.28,3.44,-239.52,134.1,-171.15,39.06,-101.39099999999999,-234.0025,-179.5225,-351.06,-498.93,-263.681,-159.4255
395,395,-105.94,18.79,-229.29,123.99,-184.39,86.69,-347.96,110.7,-498.64,2.72,-259.73,128.68,-154.76,14.25,-101.0935,-234.30149999999998,-179.7955,-350.6135,-498.94000000000005,-264.50149999999996,-159.2255
396,396,-99.56,15.4,-228.03,120.22,-179.12,76.35,-359.13,101.91,-498.45,3.09,-286.09,153.27,-163.88,45.5,-100.7885,-233.6755,-179.757,-349.46750000000003,-499.0675,-264.3815,-158.569
397,397,-99.16,17.9,-232.79,121.63,-177.02,82.86,-353.71,120.69,-498.43,2.79,-246.8,133.1,-171.23,41.5,-100.9365,-233.93449999999999,-179.85,-349.067,-499.023,-266.2975,-159.728
398,398,-97.97,14.75,-225.68,121.92,-172.37,87.69,-380.8,116.44,-500.0,0.0,-249.36,131.43,-153.8,13.35,-101.5035,-234.3485,-179.25349999999997,-349.09700000000004,-498.9865,-266.9225,-161.742
399,399,-98.7,15.36,-246.49,123.85,-181.7,86.6,-326.45,88.27,-497.79,3.88,-266.31,149.86,-158.32,40.41,-101.15450000000001,-233.69449999999998,-179.03349999999998,-350.3045,-498.9865,-269.05249999999995,-161.95850000000002
400,400,-99.49,17.43,-240.3,133.43,-182.09,78.71,-312.17,104.11,-497.97,2.85,-299.45,159.86,-159.75,23.33,-100.8155,-233.61350000000002,-179.186,-350.761,-498.9865,-268.1645,-161.0375
401,401,-97.97,17.57,-228.64,121.64,-169.49,80.3,-371.52,105.4,-497.93,4.13,-258.89,129.53,-151.59,23.43,-101.1255,-233.80100000000002,-178.94750000000002,-350.2855,-498.975,-270.0215,-161.7535
402,402,-103.34,10.51,-229.3,124.09,-183.41,93.74,-371.51,127.13,-499.99,0.03,-282.19,139.64,-147.95,30.76,-100.95450000000001,-236.39050000000003,-178.769,-350.72999999999996,-498.98,-269.175,-161.83700000000002
403,403,-100.8,21.37,-235.16,121.66,-190.72,101.64,-359.32,129.11,-496.81,3.9,-250.71,137.63,-158.4,20.96,-100.7335,-235.673,-178.70850000000002,-348.55949999999996,-498.98,-267.019,-161.617
404,404,-99.42,14.68,-235.3,125.47,-187.26,82.82,-348.76,110.17,-499.84,0.32,-277.84,122.61,-151.97,9.63,-100.656,-237.0935,-178.2095,-346.8855,-498.954,-267.88149999999996,-160.7865
405,405,-95.5,15.63,-225.14,124.85,-172.47,75.06,-337.52,76.17,-498.96,2.08,-278.83,122.4,-147.23,24.38,-100.4485,-237.49750000000003,-178.6555,-347.3625,-499.03999999999996,-267.7015,-160.8155
406,406,-101.2,16.71,-243.77,117.45,-181.19,64.32,-337.07,100.72,-498.63,2.75,-303.12,138.99,-172.49,29.83,-100.10650000000001,-237.76799999999997,-177.876,-347.086,-498.9515,-265.8255,-161.018
407,407,-108.04,33.98,-241.38,127.36,-167.3,65.19,-330.93,115.63,-498.95,2.11,-268.99,146.09,-195.99,70.7,-100.2485,-238.256,-178.381,-345.7415,-498.9585,-264.375,-161.17249999999999
408,408,-99.03,21.74,-233.61,124.73,-192.1,101.67,-359.8,123.41,-500.0,0.0,-287.59,158.45,-165.76,40.95,-100.21000000000001,-238.21349999999998,-178.488,-345.5775,-498.929,-264.95050000000003,-160.571
409,409,-98.69,14.59,-230.41,124.22,-185.72,92.41,-348.4,101.38,-500.0,0.0,-246.8,131.37,-152.85,33.78,-100.30799999999999,-239.04250000000002,-178.8345,-344.53599999999994,-498.8325,-265.9785,-161.13299999999998
410,410,-105.67,29.88,-236.82,133.72,-181.13,79.37,-338.25,115.31,-499.77,0.45,-275.77,154.72,-168.05,27.95,-100.38199999999999,-238.16949999999997,-179.07850000000002,-345.025,-498.84849999999994,-264.9845,-161.2255
411,411,-96.59,12.58,-261.0,130.64,-167.96,76.2,-346.44,111.9,-499.69,0.61,-265.55,135.59,-162.52,31.74,-100.14250000000001,-238.49249999999998,-178.598,-346.323,-498.8655,-261.344,-160.964
412,412,-98.33,15.91,-241.38,121.07,-169.48,65.64,-316.39,103.33,-500.0,0.0,-256.41,126.8,-162.68,35.91,-100.382,-238.54149999999998,-178.56900000000002,-345.0065,-498.8245,-261.222,-161.85899999999998
413,413,-103.46,15.7,-259.35,120.7,-172.88,65.07,-334.69,101.66,-498.95,2.11,-257.68,132.55,-145.36,27.19,-100.327,-239.1705,-177.9995,-344.023,-498.71100000000007,-259.278,-161.666
414,414,-100.11,16.05,-246.11,129.18,-175.31,88.51,-366.43,89.52,-500.0,0.0,-235.92,124.74,-171.73,20.33,-100.444,-238.45149999999998,-177.03,-342.773,-498.80199999999996,-259.72400000000005,-161.148
415,415,-99.1,18.86,-234.7,117.01,-168.8,62.0,-342.43,104.52,-496.87,6.27,-222.21,140.74,-158.81,42.29,-100.522,-238.20850000000002,-176.6615,-343.31100000000004,-498.80999999999995,-257.206,-160.8755
416,416,-102.4,26.04,-237.79,130.64,-189.22,84.05,-332.24,107.53,-498.59,2.7,-257.08,134.96,-166.97,32.86,-100.85549999999999,-238.44099999999997,-176.6835,-343.875,-498.8215,-254.669,-161.4155
417,417,-98.39,16.43,-231.94,116.6,-179.16,83.16,-350.43,110.49,-497.84,4.32,-258.31,132.78,-159.2,18.72,-100.6055,-238.731,-176.435,-345.923,-498.71549999999996,-252.08250000000004,-161.025
418,418,-99.93,17.33,-242.26,118.56,-179.3,81.45,-359.97,118.32,-498.07,2.79,-269.92,136.31,-165.04,34.43,-100.304,-239.15949999999998,-176.7345,-346.46799999999996,-498.76800000000003,-250.8765,-158.639
419,419,-100.18,19.26,-229.03,120.0,-186.58,93.78,-336.23,103.36,-498.11,3.79,-246.43,139.94,-160.17,27.18,-100.574,-239.4835,-175.83300000000003,-346.072,-498.76800000000003,-248.959,-157.9635
420,420,-94.7,13.92,-246.76,137.1,-172.48,71.87,-338.13,75.43,-498.31,2.88,-226.64,139.3,-154.52,22.76,-100.551,-241.30349999999999,-175.046,-345.84000000000003,-498.70050000000003,-248.94500000000002,-157.735
421,421,-102.76,18.78,-229.62,118.14,-168.91,82.94,-345.19,112.75,-497.11,3.58,-256.45,128.98,-169.49,29.26,-100.38000000000001,-241.8005,-174.5135,-346.85749999999996,-498.69750000000005,-247.39499999999998,-157.624
422,422,-102.24,17.18,-241.88,123.94,-172.02,66.07,-351.84,121.31,-497.72,4.56,-243.31,138.92,-144.09,29.81,-100.6425,-240.10949999999997,-174.4705,-346.141,-498.7129999999999,-245.474,-158.0275
423,423,-103.14,21.69,-220.78,123.41,-171.33,76.76,-334.32,91.94,-498.63,1.28,-259.63,127.98,-148.04,20.67,-100.9155,-240.4955,-173.781,-346.565,-498.62299999999993,-243.848,-158.57150000000001
424,424,-100.98,15.26,-230.44,118.91,-179.89,80.07,-359.52,116.29,-500.0,0.0,-227.48,141.48,-146.52,17.29,-101.0915,-239.73700000000002,-174.257,-347.873,-498.48900000000003,-245.90150000000003,-159.498
425,425,-102.17,16.98,-229.79,119.18,-172.91,67.2,-348.8,122.1,-499.19,1.63,-228.09,137.42,-158.03,30.1,-101.357,-238.6065,-174.8665,-345.4915,-498.479,-245.661,-158.8455
426,426,-96.2,13.91,-249.57,138.03,-176.22,79.53,-378.03,108.28,-496.51,4.2,-251.39,141.27,-164.68,27.72,-101.24549999999999,-238.448,-175.1125,-346.21349999999995,-498.4955,-248.52400000000003,-158.9655
427,427,-102.01,12.71,-249.95,121.68,-173.29,79.74,-341.83,103.87,-500.0,0.0,-244.87,135.69,-148.27,20.23,-101.2005,-238.8925,-174.21650000000002,-346.776,-498.566,-249.76400000000004,-157.989
428,428,-104.43,17.7,-240.09,129.76,-174.07,75.28,-351.88,123.12,-500.0,0.0,-249.24,137.2,-152.25,27.82,-101.46000000000001,-238.719,-173.527,-344.8145,-498.61199999999997,-248.516,-157.49949999999998
429,429,-98.23,15.38,-266.81,144.02,-169.98,56.95,-343.76,108.22,-498.65,2.69,-246.52,145.02,-148.28,21.16,-101.58250000000001,-237.60100000000003,-173.716,-343.76000000000005,-498.6385,-247.16349999999997,-156.779
430,430,-102.25,19.42,-246.76,137.71,-170.48,69.14,-358.6,116.56,-499.71,0.37,-244.77,142.07,-165.83,36.79,-101.6435,-237.696,-173.357,-346.1605,-498.68550000000005,-245.9825,-156.148
431,431,-101.84,21.88,-227.18,138.03,-167.1,69.24,-332.11,103.3,-500.0,0.0,-227.13,139.05,-170.59,35.4,-101.8655,-237.6715,-173.8635,-346.22999999999996,-498.77,-246.602,-155.744
432,432,-103.79,23.82,-249.1,129.45,-155.69,55.16,-324.87,100.88,-498.2,3.6,-223.89,140.79,-173.56,29.78,-102.0765,-237.7355,-174.185,-346.84250000000003,-498.84700000000004,-246.55750000000003,-155.15550000000002
433,433,-106.98,30.45,-244.18,120.57,-182.4,69.08,-360.85,105.35,-496.27,4.61,-298.75,156.64,-163.89,14.4,-102.1285,-238.3,-174.525,-346.99850000000004,-498.95149999999995,-245.2955,-155.26749999999998
434,434,-105.42,23.62,-223.5,124.82,-187.5,97.46,-318.8,100.36,-499.8,0.4,-231.11,141.14,-158.68,26.78,-102.1685,-238.967,-175.5905,-347.0045,-499.02,-244.4855,-155.726
435,435,-96.87,15.94,-231.53,123.14,-173.72,66.73,-356.87,114.65,-497.2,4.19,-279.47,152.87,-161.21,24.11,-102.1805,-238.987,-175.2555,-345.5125,-498.8765,-244.36350000000002,-156.4355
436,436,-101.5,23.43,-246.68,118.01,-171.3,74.37,-343.49,110.75,-500.0,0.0,-281.88,170.49,-147.44,29.81,-102.07950000000001,-239.05100000000002,-175.52949999999998,-344.5005,-498.83450000000005,-246.2375,-156.58049999999997
437,437,-103.58,24.21,-228.47,118.91,-165.37,66.02,-311.2,90.25,-498.76,1.64,-233.35,139.7,-149.41,17.85,-102.264,-238.49500000000003,-176.0025,-341.485,-499.009,-246.426,-155.722
438,438,-102.38,27.81,-219.9,123.34,-183.08,102.82,-338.88,112.99,-498.6,2.8,-242.87,137.78,-150.63,22.58,-102.24600000000001,-237.17450000000002,-176.858,-341.3375,-499.009,-245.217,-156.4225
439,439,-101.4,19.44,-230.93,120.98,-179.4,90.33,-384.24,126.08,-499.05,1.89,-222.81,140.03,-147.55,12.5,-101.923,-237.07850000000002,-177.07049999999998,-341.351,-498.9175,-244.6945,-156.708
440,440,-99.14,15.85,-246.27,129.55,-182.61,93.17,-339.52,114.3,-500.0,0.0,-239.03,133.44,-146.44,12.7,-102.061,-234.93449999999999,-177.0695,-340.09299999999996,-498.927,-243.7105,-157.3125
441,441,-106.98,33.17,-230.9,121.87,-175.34,79.58,-357.44,120.71,-498.65,2.69,-255.56,135.95,-157.72,26.78,-101.9235,-233.81799999999998,-177.4065,-339.43500000000006,-498.842,-243.72200000000004,-157.017
442,442,-103.28,15.92,-253.17,144.05,-178.82,70.52,-354.96,119.7,-499.81,0.37,-218.07,142.93,-146.33,20.23,-101.757,-234.22250000000003,-178.103,-340.935,-498.842,-244.2375,-156.71999999999997
443,443,-103.94,17.39,-234.12,123.75,-192.64,86.27,-334.44,107.26,-500.0,0.0,-243.43,132.77,-157.21,27.8,-101.668,-232.868,-179.1855,-341.42150000000004,-498.88,-245.0655,-155.45999999999998
444,444,-101.22,19.02,-230.84,134.17,-173.19,57.37,-329.68,97.18,-497.13,5.73,-225.04,138.7,-160.71,30.06,-101.5385,-231.17149999999998,-179.06250000000003,-340.6965,-499.017,-243.9815,-154.78699999999998
445,445,-100.15,16.8,-231.07,122.08,-178.39,74.58,-328.56,106.09,-498.35,3.31,-265.57,147.26,-160.93,25.3,-101.1725,-232.0745,-178.6175,-342.668,-498.813,-244.1625,-156.1065
446,446,-99.89,17.17,-238.45,123.3,-185.68,70.43,-317.72,80.62,-500.0,0.0,-255.16,134.85,-147.51,27.14,-101.069,-232.493,-178.796,-341.89050000000003,-498.899,-243.50949999999997,-156.92350000000002
447,447,-101.65,18.08,-223.54,121.69,-190.4,102.14,-338.88,113.73,-500.0,0.0,-220.69,145.3,-162.28,25.41,-101.04350000000001,-231.19849999999997,-180.266,-341.544,-498.8125,-242.62999999999997,-156.728
448,448,-97.97,17.01,-238.17,120.42,-178.32,82.05,-352.15,118.74,-498.17,2.38,-238.79,134.49,-157.96,28.85,-100.6375,-231.2195,-180.61849999999998,-341.472,-498.84,-242.7625,-156.82700000000003
449,449,-100.99,20.16,-223.93,123.28,-169.96,60.72,-318.6,113.12,-498.84,2.32,-226.84,135.85,-160.37,59.62,-100.58250000000001,-231.5855,-180.3555,-340.48799999999994,-498.84849999999994,-241.8165,-156.98600000000002
450,450,-99.5,15.28,-224.43,121.9,-177.22,81.93,-345.44,111.72,-498.01,2.68,-245.0,133.14,-159.92,14.67,-100.729,-231.527,-179.9445,-336.6145,-498.7885,-242.0975,-157.279
451,451,-98.51,21.07,-235.27,122.17,-181.03,76.04,-362.11,116.64,-500.0,0.0,-237.44,133.4,-164.65,37.09,-101.05250000000001,-230.95999999999998,-179.34449999999998,-338.04900000000004,-498.7885,-242.32200000000003,-157.7655
452,452,-102.01,19.74,-222.01,124.17,-177.34,86.52,-334.6,99.37,-498.96,2.08,-240.45,132.29,-148.36,23.85,-100.89450000000001,-230.9145,-179.4865,-336.9045,-498.7085,-241.916,-157.932
453,453,-104.39,23.09,-210.25,123.07,-179.94,86.03,-346.35,126.05,-499.01,1.97,-277.07,148.19,-150.43,26.73,-101.0815,-229.8565,-180.079,-335.967,-498.718,-243.362,-158.0815
454,454,-98.1,17.19,-241.56,130.51,-178.6,78.26,-358.23,109.65,-495.72,8.17,-234.73,136.95,-185.07,16.26,-100.8005,-229.4335,-178.929,-335.6585,-498.6815,-243.283,-157.5025
455,455,-94.8,14.93,-239.9,123.5,-177.29,68.64,-341.32,125.59,-498.92,2.16,-266.41,149.4,-177.55,53.41,-100.85900000000001,-228.865,-178.91199999999998,-335.788,-498.825,-245.37550000000002,-156.9605
456,456,-100.99,17.97,-220.79,123.98,-200.7,92.9,-336.56,118.07,-498.27,3.47,-264.29,148.48,-143.53,29.12,-100.8865,-228.4245,-178.6375,-336.196,-498.90749999999997,-245.079,-157.3215
457,457,-95.46,11.47,-228.89,124.49,-172.42,78.61,-309.76,99.12,-499.31,0.72,-236.0,135.63,-151.39,22.61,-101.3665,-228.291,-178.33249999999998,-338.8415,-498.871,-243.72850000000003,-157.5675
458,458,-101.28,21.81,-227.22,127.79,-177.82,84.07,-319.2,78.57,-498.77,2.45,-223.95,139.46,-153.81,7.78,-101.2665,-228.9395,-177.9015,-339.39099999999996,-498.745,-244.0335,-157.626
459,459,-104.33,19.17,-229.76,118.64,-171.18,73.76,-306.77,100.1,-497.85,4.29,-228.43,139.72,-153.41,19.39,-101.286,-228.98499999999999,-177.9205,-338.1535,-498.76399999999995,-244.47799999999998,-157.89000000000001
460,460,-105.61,24.93,-234.93,128.3,-170.61,74.27,-368.21,115.15,-500.0,0.0,-243.52,138.32,-156.17,29.35,-101.1365,-228.863,-178.60399999999998,-339.855,-498.79799999999994,-245.21549999999996,-157.356
461,461,-103.82,17.64,-229.99,121.41,-178.18,78.56,-334.55,114.75,-497.05,4.42,-247.44,129.38,-161.05,18.57,-101.2555,-228.16500000000002,-177.34,-337.96099999999996,-498.89750000000004,-246.36099999999996,-157.97449999999998
462,462,-107.02,28.77,-232.01,128.18,-190.67,102.02,-336.21,104.96,-500.0,0.0,-246.99,125.21,-149.32,25.69,-101.2575,-228.34499999999997,-175.9025,-336.679,-498.89750000000004,-247.2575,-157.1115
463,463,-98.32,12.9,-225.66,123.12,-169.64,73.29,-328.27,129.91,-499.27,1.47,-241.85,136.57,-145.63,24.73,-101.49249999999999,-228.627,-175.70999999999998,-337.33149999999995,-498.92150000000004,-247.44650000000001,-158.183
464,464,-102.39,22.44,-219.47,124.61,-172.85,71.4,-332.27,93.3,-500.0,0.0,-266.89,127.5,-149.87,19.76,-101.3265,-229.519,-175.4665,-336.6925,-498.86049999999994,-245.72549999999995,-158.075
465,465,-100.7,22.49,-222.26,122.44,-172.9,71.44,-336.72,107.12,-500.0,0.0,-259.64,134.63,-168.15,31.03,-101.577,-229.03199999999998,-174.022,-335.5635,-499.0690000000001,-246.9815,-157.115
466,466,-109.49,28.85,-235.78,125.21,-179.58,80.75,-370.63,126.99,-499.27,1.47,-228.15,137.63,-152.43,23.0,-102.164,-228.942,-173.42249999999999,-335.02349999999996,-499.0475,-246.63450000000003,-156.511
467,467,-99.65,15.93,-236.51,123.48,-181.78,70.36,-349.87,109.85,-497.48,3.47,-226.79,141.17,-163.45,13.4,-102.28399999999999,-229.8475,-171.4665,-336.394,-499.062,-244.304,-156.873
468,468,-98.36,17.32,-239.08,134.85,-178.7,67.19,-327.4,105.83,-498.55,2.33,-247.68,142.24,-163.24,14.83,-102.475,-230.45700000000002,-171.7235,-337.47200000000004,-499.0965,-243.69650000000001,-158.262
469,469,-98.0,16.46,-221.49,123.46,-183.63,76.39,-352.63,83.5,-499.52,0.96,-241.59,140.43,-149.69,23.96,-102.4455,-230.45999999999998,-171.70749999999998,-338.46000000000004,-499.158,-245.22299999999996,-158.761
470,470,-101.88,11.92,-210.47,119.81,-151.94,44.8,-307.56,96.71,-500.0,0.0,-267.91,144.97,-172.29,67.59,-102.163,-230.59750000000003,-172.4015,-340.56949999999995,-499.2655,-245.5815,-159.063
471,471,-98.55,19.5,-238.87,125.94,-152.28,48.37,-336.47,119.8,-500.0,0.0,-255.37,125.46,-147.39,31.31,-101.862,-229.978,-172.4885,-340.6415,-499.12,-244.83399999999997,-160.26399999999998
472,472,-106.71,22.45,-227.65,124.49,-173.49,67.71,-347.65,104.16,-499.44,1.12,-244.23,129.58,-169.79,19.84,-101.88550000000001,-229.39050000000003,-172.169,-341.1445,-499.241,-245.11350000000002,-159.4495
473,473,-101.07,21.65,-228.09,123.75,-175.07,74.21,-333.57,82.15,-497.79,4.43,-242.65,145.94,-148.27,27.67,-101.4305,-230.0315,-171.54500000000002,-341.2695,-499.191,-244.50050000000002,-159.2395
474,474,-103.11,18.27,-231.82,132.47,-149.71,52.11,-335.65,109.49,-499.89,0.21,-259.85,122.91,-165.87,39.33,-101.414,-230.6685,-171.5525,-342.948,-499.17699999999996,-245.346,-159.136
475,475,-106.54,15.55,-238.1,133.69,-165.3,52.66,-330.52,122.7,-498.49,2.6,-259.47,143.02,-165.47,40.04,-101.287,-230.20999999999998,-171.5045,-343.514,-499.10450000000003,-244.87349999999998,-159.2545
476,476,-103.39,21.5,-238.9,127.27,-161.58,64.65,-363.97,123.58,-498.56,1.97,-217.68,143.21,-150.77,13.51,-101.32399999999998,-230.993,-172.35,-343.4845,-499.03000000000003,-244.22150000000002,-159.1575
477,477,-99.28,16.37,-241.08,126.25,-177.56,85.9,-331.32,113.97,-500.0,0.0,-223.85,142.18,-179.17,44.03,-101.0,-230.56,-171.8565,-341.473,-499.021,-243.98199999999997,-159.5695
478,478,-100.69,20.54,-227.28,123.06,-177.5,95.63,-338.96,104.44,-500.0,0.0,-254.48,125.1,-163.79,29.73,-101.13,-230.46549999999996,-171.66199999999998,-340.4635,-499.117,-243.70299999999997,-159.4105
479,479,-98.68,16.33,-232.51,126.06,-185.06,80.62,-348.96,92.64,-500.0,0.0,-235.6,134.58,-159.45,25.23,-101.2585,-229.3985,-171.90050000000002,-342.221,-499.18950000000007,-244.62650000000002,-158.7945
480,480,-99.59,16.76,-222.54,124.71,-172.35,78.86,-369.65,67.0,-497.09,5.02,-228.57,142.45,-180.19,71.8,-101.258,-230.513,-171.4635,-341.87199999999996,-499.2015,-244.079,-159.5915
481,481,-104.29,26.2,-218.24,125.86,-171.79,65.97,-344.61,109.33,-499.47,1.07,-253.03,138.95,-144.76,16.59,-100.9755,-231.13199999999998,-173.4415,-344.768,-499.2015,-243.74349999999998,-158.4065
482,482,-97.92,14.97,-244.83,130.31,-178.19,67.46,-338.71,116.93,-499.0,1.33,-234.73,136.44,-145.12,27.49,-101.102,-230.411,-173.89000000000001,-346.019,-499.2015,-241.81750000000002,-159.201
483,483,-97.99,17.57,-238.4,133.97,-169.79,65.45,-361.84,110.63,-498.99,2.03,-258.76,136.42,-143.56,25.44,-100.57849999999999,-230.848,-174.169,-345.142,-499.19749999999993,-240.75949999999997,-158.63000000000002
484,484,-99.85,15.36,-210.3,127.82,-171.89,66.64,-343.59,100.35,-498.55,2.91,-257.44,129.87,-152.24,22.36,-100.6675,-231.214,-173.99499999999998,-346.32349999999997,-499.1845,-241.6705,-159.0265
485,485,-101.44,26.55,-237.92,127.78,-189.81,111.44,-336.13,108.66,-498.51,1.88,-246.6,147.65,-166.21,34.87,-100.4645,-230.225,-175.7745,-345.6635,-499.18999999999994,-242.12199999999999,-158.5615
486,486,-103.01,21.1,-227.12,125.01,-169.71,65.69,-330.4,96.57,-499.09,1.35,-223.36,141.92,-160.67,42.59,-100.3775,-229.23850000000002,-175.7575,-346.58500000000004,-499.258,-240.73799999999997,-158.284
487,487,-102.25,27.56,-234.62,124.94,-177.89,85.31,-329.68,106.99,-499.4,1.2,-221.21,142.55,-160.27,7.3,-100.002,-228.86100000000002,-176.36,-344.6465,-499.33000000000004,-242.55150000000003,-159.215
488,488,-100.93,21.92,-217.74,124.74,-183.47,91.8,-362.55,121.27,-500.0,0.0,-266.15,141.85,-150.92,34.43,-100.15299999999999,-228.3955,-176.125,-346.04699999999997,-499.20799999999997,-242.19699999999997,-157.932
489,489,-97.99,18.55,-243.78,127.22,-174.89,69.06,-345.65,121.68,-499.76,0.48,-230.64,140.7,-165.63,19.41,-100.03450000000001,-228.72199999999998,-175.36,-346.49649999999997,-499.20799999999997,-241.38299999999998,-157.209
490,490,-96.23,17.85,-222.85,124.35,-191.5,109.87,-365.48,99.79,-500.0,0.0,-261.2,131.67,-148.59,18.07,-100.0335,-228.69549999999998,-174.896,-346.122,-499.08050000000003,-240.9305,-156.5665
491,491,-101.08,24.8,-224.45,126.83,-161.25,55.86,-361.49,102.65,-500.0,0.0,-216.85,142.43,-163.28,22.17,-100.05684210526316,-229.0194736842105,-175.02999999999997,-344.8836842105263,-499.1852631578948,-241.58105263157896,-155.32315789473682
492,492,-96.24,16.6,-236.39,120.93,-179.07,80.97,-330.11,102.64,-499.36,1.28,-223.07,138.92,-158.37,34.58,-99.82166666666666,-229.61833333333334,-175.20999999999998,-344.8988888888889,-499.1694444444445,-240.94499999999996,-155.90999999999997
493,493,-102.85,20.97,-235.41,126.47,-171.59,68.23,-357.2,130.03,-497.53,4.93,-260.87,131.2,-156.2,18.54,-99.93352941176471,-228.72352941176473,-175.0347058823529,-345.2629411764706,-499.17941176470595,-241.3105882352941,-156.54470588235293
494,494,-99.05,17.37,-212.04,129.85,-185.3,78.03,-322.45,116.22,-500.0,0.0,-268.88,136.44,-156.57,19.89,-100.055,-228.11875,-175.36249999999998,-344.226875,-499.19125,-240.21999999999997,-157.35625
495,495,-104.8,24.48,-218.37,122.72,-164.96,65.78,-348.95,112.1,-499.85,0.29,-231.79,136.04,-159.92,40.45,-100.06866666666666,-229.3066666666667,-175.594,-344.26933333333335,-499.23400000000004,-239.07199999999997,-157.69733333333332
496,496,-95.88,17.54,-231.35,128.14,-173.63,80.59,-325.2,111.94,-500.0,0.0,-253.95,127.05,-169.39,26.82,-99.9707142857143,-228.6914285714286,-174.57857142857142,-344.8507142857143,-499.28571428571433,-238.5342857142857,-157.0892857142857
497,497,-102.3,24.56,-231.77,126.69,-172.86,77.45,-359.33,106.7,-497.56,3.21,-216.76,140.41,-153.51,24.4,-99.73692307692308,-228.8123076923077,-174.9530769230769,-345.9623076923077,-499.3007692307693,-239.7015384615384,-156.81384615384613
498,498,-98.32,20.0,-233.81,121.69,-162.2,56.9,-347.95,105.14,-500.0,0.0,-238.2,132.06,-149.33,33.51,-99.52749999999999,-228.32833333333335,-174.70833333333334,-347.31916666666666,-499.2925,-241.24249999999998,-156.5258333333333
499,499,-98.66,15.88,-231.98,120.25,-175.78,77.34,-341.47,103.99,-497.45,4.31,-226.55,147.03,-146.6,23.44,-99.4,-229.2909090909091,-173.91181818181815,-345.93454545454546,-499.22818181818184,-238.9781818181818,-157.0354545454545


==> Results/CartPole-v0.csv <==
,episode,NN_mean,NN_std,ET_mean,ET_std,RF_mean,RF_std,KNN_mean,KNN_std,SVM_mean,SVM_std,AdaBoost_mean,AdaBoost_std,XGBoost_mean,XGBoost_std,NN_mean_smoothed,ET_mean_smoothed,RF_mean_smoothed,KNN_mean_smoothed,SVM_mean_smoothed,AdaBoost_mean_smoothed,XGBoost_mean_smoothed
0,0,20.09,1.05,18.44,4.66,18.32,5.43,21.19,6.27,12.95,2.36,23.92,8.58,23.2,9.53,35.785000000000004,25.871,20.378,25.072,11.199,16.348,22.659
1,1,17.21,1.21,19.57,3.43,14.37,2.69,24.33,7.11,10.88,0.83,16.29,3.2,20.79,4.0,37.28,25.95818181818182,20.798181818181817,25.46181818181818,11.167272727272728,16.196363636363635,22.795454545454547
2,2,21.41,4.7,27.72,3.54,17.04,2.13,24.32,5.82,11.39,2.56,16.68,1.64,21.57,3.9,38.58416666666667,26.689166666666665,21.154999999999998,25.855833333333333,11.167499999999999,15.950000000000001,22.941666666666666
3,3,25.88,3.47,21.2,1.2,16.88,2.37,23.27,6.84,13.13,4.03,18.75,4.74,17.37,2.96,39.79692307692308,26.666923076923077,21.03923076923077,25.928461538461537,11.147692307692306,15.683846153846154,23.201538461538462
4,4,38.79,2.57,25.16,8.8,20.43,3.51,19.45,7.81,10.53,0.36,17.69,5.9,23.31,6.58,40.894285714285715,27.162142857142857,21.390714285714285,26.45642857142857,11.140714285714285,15.365714285714287,23.853571428571428
5,5,42.89,1.67,23.65,8.39,20.09,4.39,24.47,6.59,10.45,0.2,14.77,3.09,20.13,2.81,41.93,27.550666666666665,21.878666666666668,26.838666666666665,11.131333333333334,15.296666666666665,24.45
6,6,45.05,2.21,30.51,3.35,26.33,5.93,28.91,8.8,11.17,1.21,14.41,2.29,25.65,9.6,42.8875,27.69875,22.14375,26.968125,11.075625,15.09125,24.585
7,7,47.33,3.21,32.55,8.87,22.6,4.4,25.89,7.38,10.49,0.37,14.93,5.02,23.47,5.77,43.78058823529412,27.845294117647057,22.359411764705882,27.238235294117647,11.071764705882353,14.909411764705883,24.93470588235294
8,8,48.93,2.9,29.92,4.32,22.32,5.04,26.84,7.05,10.39,0.42,12.13,1.0,25.71,6.28,44.62388888888889,28.68722222222222,23.01222222222222,27.682222222222222,11.087222222222222,14.863888888888889,25.462222222222223
9,9,50.27,3.08,29.99,2.76,25.4,4.68,32.05,6.68,10.61,0.92,13.91,2.69,25.39,5.29,45.422105263157896,29.28842105263158,23.01578947368421,28.01421052631579,11.076315789473684,14.698947368421054,25.935263157894735
10,10,52.23,1.96,26.83,8.95,25.0,4.92,29.36,7.83,10.85,0.45,14.68,4.17,24.16,4.56,46.1325,29.6555,23.659,28.7175,11.064,14.630500000000001,26.8405
11,11,52.93,3.16,34.73,5.76,25.08,6.24,30.19,7.45,11.17,0.95,13.24,1.46,24.55,1.34,48.1545,30.281,24.4035,29.7765,10.957,14.05,27.5745
12,12,54.35,2.53,26.4,10.07,19.65,4.83,26.8,10.39,10.91,0.8,12.49,2.1,26.32,8.84,50.3735,31.457,25.491,30.698,10.972999999999999,13.762,28.325
13,13,55.16,2.45,33.6,5.8,25.96,3.71,33.32,7.53,11.05,1.06,11.23,0.62,32.33,5.67,52.393499999999996,32.1265,26.491499999999995,31.6515,10.954,13.494500000000002,29.217000000000002
14,14,56.43,2.52,32.99,2.61,28.71,2.36,32.19,5.1,11.0,1.04,14.33,1.86,32.8,6.6,54.23,32.627,27.407999999999998,32.362,10.846,13.1815,30.002500000000005
15,15,57.25,2.9,29.92,7.76,26.12,8.97,28.91,7.18,10.24,0.51,12.01,1.25,26.61,3.35,55.44,33.6845,28.241000000000003,33.668,10.858,12.857499999999998,30.323500000000003
16,16,58.07,2.53,30.19,7.46,25.81,8.64,31.56,7.7,11.01,1.33,12.0,1.26,30.53,5.18,56.47149999999999,34.272000000000006,28.935000000000002,34.814,10.8955,12.699000000000002,31.557499999999997
17,17,58.96,3.19,43.0,5.15,34.11,3.99,35.23,8.37,11.35,1.5,14.09,2.5,34.43,6.48,57.4375,34.617000000000004,29.423999999999996,35.473,10.9045,12.568000000000001,32.297000000000004
18,18,59.79,3.2,40.11,5.96,23.08,3.49,33.99,11.99,10.88,1.26,11.73,0.85,34.45,8.89,58.295,34.8375,30.122000000000003,36.135999999999996,10.9375,12.381499999999999,32.789
19,19,59.63,2.63,36.63,6.19,35.88,3.61,42.08,13.96,10.83,1.28,13.33,3.95,44.04,6.05,59.0985,35.706,31.0285,37.2935,10.974,12.377,33.463
20,20,60.53,3.49,30.95,11.24,33.21,4.62,42.37,8.68,10.81,1.12,12.31,2.35,37.88,3.85,59.861000000000004,36.178,31.700499999999998,37.897,11.029,12.257000000000001,33.681
21,21,61.59,3.43,43.09,8.1,36.12,4.66,42.76,5.79,11.2,1.09,10.53,0.51,35.8,8.66,60.556,36.85850000000001,32.725,38.9565,11.0845,12.066500000000001,34.581
22,22,61.81,3.13,41.11,11.73,37.05,6.18,43.39,7.91,11.01,1.23,11.33,0.91,39.41,7.44,61.233000000000004,37.0145,33.325,39.6875,11.089500000000001,11.943999999999999,35.372
23,23,62.61,3.49,31.21,11.16,35.21,9.32,37.48,8.93,10.97,1.24,12.49,1.37,33.08,12.09,61.859,37.9565,34.327,40.696999999999996,11.1015,11.860999999999999,35.974000000000004
24,24,62.99,3.49,46.31,5.16,37.09,5.56,45.57,11.47,10.77,0.49,11.21,0.8,29.73,10.82,62.45949999999999,38.6765,35.2055,40.911,11.129000000000001,11.8195,36.340999999999994
25,25,63.52,3.25,35.4,10.76,33.97,9.07,47.39,7.34,11.2,1.25,11.6,0.88,44.81,9.19,63.016000000000005,39.131,36.06,41.769999999999996,11.1465,11.813500000000001,36.8445
26,26,64.37,3.55,37.41,11.45,36.11,10.74,42.09,5.55,11.35,1.82,11.79,1.54,40.44,6.45,63.544000000000004,39.919500000000006,36.7605,42.1765,11.23,11.744499999999999,37.403499999999994
27,27,64.48,3.91,36.96,10.43,36.56,7.1,39.15,15.34,11.15,1.05,11.2,1.43,33.31,10.03,64.0605,40.8315,37.5115,42.858000000000004,11.253499999999999,11.727,37.585
28,28,65.0,3.57,47.29,5.74,40.45,9.24,49.99,14.71,11.12,1.52,12.04,1.82,39.19,6.03,64.55050000000001,41.08,37.9475,42.969,11.246,11.558,37.7395
29,29,65.52,3.7,39.43,9.11,38.84,9.93,44.12,17.34,11.71,1.84,11.51,1.35,29.75,9.05,65.0165,41.327,38.975,43.176,11.272,11.518,38.021
30,30,66.13,3.6,40.44,6.91,45.49,8.43,50.55,16.55,11.96,2.1,10.87,0.48,42.16,5.71,65.5005,42.187,39.545500000000004,43.1325,11.304,11.408999999999999,37.913
31,31,66.47,3.73,37.85,7.18,37.08,13.16,44.81,6.78,11.27,1.88,10.79,0.76,40.37,6.01,65.9595,42.933499999999995,40.340500000000006,43.0375,11.373999999999999,11.312999999999999,38.141
32,32,66.87,3.57,45.24,6.06,39.69,8.15,46.99,7.59,11.15,2.21,10.83,0.72,38.36,8.03,66.3905,43.8435,40.9545,43.053,11.4075,11.370000000000001,38.313
33,33,67.17,3.78,48.0,6.41,43.53,8.87,37.6,22.69,11.6,1.95,10.4,0.65,39.67,8.01,66.81649999999999,44.1545,41.420500000000004,42.833999999999996,11.4675,11.348,38.78
34,34,67.56,3.61,42.08,10.59,45.8,11.17,49.37,3.77,11.35,1.64,14.21,4.5,42.87,6.22,67.22200000000001,45.183499999999995,42.222500000000004,43.1845,11.519,11.2775,39.5965
35,35,67.81,3.73,45.69,8.62,40.13,13.6,37.04,12.92,11.91,2.35,10.63,1.1,37.79,9.49,67.64200000000001,45.4705,42.912,43.471500000000006,11.555000000000001,11.3355,40.2385
36,36,68.4,3.88,48.43,7.38,40.83,14.15,45.19,19.78,11.48,2.35,11.65,0.69,34.16,7.61,68.04,46.395,43.57,44.14,11.6125,11.2895,40.2805
37,37,68.76,3.96,47.97,4.5,42.83,4.9,37.45,14.41,11.2,1.34,10.71,0.6,37.52,7.76,68.416,47.282,44.106500000000004,44.216,11.6455,11.2425,40.538
38,38,69.11,4.03,45.05,10.52,43.63,12.39,38.13,10.58,11.4,2.37,10.93,0.66,40.08,10.67,68.794,48.088499999999996,44.6745,45.343,11.681999999999999,11.183,41.025999999999996
39,39,69.31,4.16,53.83,8.0,47.29,10.04,41.21,7.06,11.47,2.48,11.15,0.88,41.88,12.15,69.1645,48.0245,45.0295,45.4855,11.7425,11.128499999999999,41.338
40,40,69.71,4.02,45.88,15.09,49.11,10.87,40.47,8.86,12.21,2.5,10.39,0.24,42.44,5.0,69.526,48.7965,45.55800000000001,45.8435,11.781,11.0965,42.08
41,41,70.21,3.92,61.29,10.15,48.4,14.98,43.07,17.5,11.87,2.67,11.67,0.79,39.24,8.19,69.8595,49.6065,45.876,45.7395,11.8015,11.0975,42.183499999999995
42,42,70.33,4.13,47.33,12.35,46.37,10.87,39.01,14.71,12.21,2.78,10.89,0.72,48.75,9.89,70.1825,50.271499999999996,46.8335,46.1055,11.8735,11.1565,42.3175
43,43,70.72,4.38,51.79,6.6,51.25,13.51,44.49,16.72,12.0,2.63,11.08,0.68,49.41,3.78,70.4905,50.295500000000004,47.5385,46.586,11.9375,11.137,42.558
44,44,71.39,4.29,52.05,10.43,50.88,16.38,51.31,20.44,11.49,2.9,12.37,1.83,42.57,9.79,70.816,50.493,48.094,47.4385,11.967,11.150500000000001,42.7885
45,45,71.48,4.14,53.89,10.15,47.13,11.45,60.76,13.72,12.35,3.49,10.68,0.45,45.65,13.34,71.1215,51.322500000000005,48.786,47.638,12.02,11.0425,42.8605
46,46,71.89,4.21,55.15,6.59,46.84,17.92,43.61,25.73,12.01,3.18,10.85,0.31,45.59,8.82,71.4385,51.685500000000005,49.56,48.2855,12.052,11.1535,43.176500000000004
47,47,72.04,4.39,53.09,12.02,47.92,15.89,61.69,12.36,11.88,3.07,10.01,0.45,43.07,16.91,71.737,52.4105,50.5265,47.768,12.106,11.1135,43.964
48,48,72.41,4.34,46.01,17.47,47.55,9.82,52.84,22.46,12.33,3.78,10.95,1.0,45.43,7.81,72.04249999999999,53.032,50.701,48.632,12.1915,11.2405,45.227999999999994
49,49,72.75,3.96,54.87,15.27,49.41,12.73,51.28,14.49,12.48,3.78,10.87,0.61,44.59,10.19,72.321,53.975,51.35,48.908,12.283000000000001,11.3195,45.895500000000006
50,50,72.8,4.03,56.64,15.45,51.85,18.72,48.47,10.68,12.37,4.3,10.89,0.62,44.23,5.54,72.61,54.159000000000006,51.991499999999995,49.439499999999995,12.3555,11.319500000000001,46.61
51,51,72.93,4.3,51.15,22.14,56.23,14.15,52.13,22.31,12.71,3.84,11.97,0.79,43.05,6.61,72.889,54.8095,52.6105,49.5785,12.4115,11.4905,46.963499999999996
52,52,73.03,4.28,45.72,15.64,53.79,16.63,56.6,12.53,12.43,3.95,10.44,0.25,43.17,14.14,73.162,54.729,52.727,50.0635,12.47,11.515,47.683499999999995
53,53,73.68,4.5,51.95,17.08,54.64,18.61,54.65,17.31,12.19,4.26,10.67,0.71,44.28,9.97,73.43900000000001,55.58900000000001,53.385000000000005,51.4895,12.538,11.602,48.3705
54,54,73.67,4.41,58.67,9.19,59.64,16.57,53.36,21.31,12.41,3.86,12.05,2.29,44.31,8.05,73.7155,56.277499999999996,54.01649999999999,51.033,12.596,11.602500000000001,48.2735
55,55,74.15,4.63,52.95,15.88,55.61,9.83,49.99,15.9,12.55,3.84,12.85,1.47,44.11,8.73,73.98400000000001,56.669,54.63250000000001,50.742000000000004,12.712,11.5395,49.3465
56,56,74.37,4.53,62.93,15.8,60.16,9.64,34.84,15.2,12.56,4.28,10.85,0.57,49.91,6.81,74.24199999999999,57.05400000000001,55.358000000000004,50.826,12.7585,11.675,49.354
57,57,74.87,4.48,60.4,7.39,46.32,15.22,54.73,10.18,12.91,4.57,13.25,2.35,62.8,8.9,74.4915,56.911,56.470000000000006,52.0055,12.809999999999999,11.8,49.434999999999995
58,58,74.68,4.6,63.91,11.75,56.61,23.14,43.65,20.33,13.23,4.79,12.51,2.23,53.43,10.54,74.74000000000001,57.5745,57.3845,51.131,12.891499999999999,11.887,49.558
59,59,75.09,4.73,57.51,20.11,60.12,17.46,51.84,14.53,12.92,4.24,11.15,0.81,56.17,7.06,74.9835,57.242000000000004,58.037,51.5775,12.9845,12.003499999999999,49.8925
60,60,75.29,4.46,58.89,12.78,61.49,15.38,43.25,20.98,13.33,4.81,13.81,4.31,49.51,12.51,75.2185,57.394999999999996,58.413,52.2755,13.053999999999998,12.0115,50.953
61,61,75.67,4.76,59.68,9.87,50.73,29.11,52.77,12.04,13.04,5.42,12.16,1.25,53.64,8.2,75.4745,57.25300000000001,59.063,51.8455,13.146,12.081,51.1375
62,62,75.87,4.72,64.53,11.1,59.53,18.8,67.53,15.33,13.57,5.49,12.63,0.74,62.49,13.13,75.7355,57.3135,59.7355,51.425,13.2025,12.064,51.1855
63,63,76.25,4.6,65.56,15.74,63.88,22.56,35.36,19.31,13.16,5.66,11.09,0.86,47.47,16.1,75.9865,58.2355,60.8895,50.809,13.2965,12.1375,51.79449999999999
64,64,76.76,4.56,59.88,15.13,63.2,17.17,45.49,13.9,13.81,6.22,11.11,0.66,64.03,11.71,76.215,58.778,61.262,51.006,13.4055,12.1585,53.033
65,65,76.64,4.6,61.59,13.71,61.64,26.91,62.44,13.56,13.28,5.8,13.39,1.92,45.8,9.58,76.4535,59.04200000000001,61.4585,51.872,13.507499999999999,12.1385,53.919999999999995
66,66,76.88,4.52,52.29,10.11,69.08,20.81,67.2,10.77,13.04,5.58,13.35,2.58,47.21,8.89,76.6755,58.946000000000005,61.942499999999995,52.2925,13.613999999999999,12.0905,54.970000000000006
67,67,77.01,4.43,66.36,18.47,66.21,19.05,44.2,6.44,13.51,6.46,11.75,1.42,45.53,7.24,76.9065,58.1275,62.52,52.163,13.754499999999998,12.086,55.3125
68,68,77.28,4.37,39.36,20.5,60.6,27.23,61.77,20.29,14.19,6.16,13.28,3.68,52.12,17.3,77.113,58.3635,63.85,51.081,13.8305,12.0575,54.559000000000005
69,69,77.45,4.53,57.93,9.1,56.93,13.49,65.24,18.04,13.87,6.87,11.03,0.52,65.8,14.42,77.339,58.508,64.6315,51.509,13.909,12.0505,55.2315
70,70,77.92,4.64,53.8,15.56,64.85,20.85,39.87,20.71,14.21,6.81,12.28,2.64,47.92,17.13,77.5485,59.254999999999995,65.174,51.557,14.023499999999999,12.2165,55.667500000000004
71,71,78.15,4.69,52.36,28.55,69.68,25.43,43.72,13.58,13.84,6.52,11.63,1.11,44.01,7.11,77.75750000000001,59.06849999999999,65.765,51.7645,14.093,12.1575,56.216499999999996
72,72,78.05,4.7,64.16,20.44,76.87,21.94,44.28,13.52,14.31,7.72,11.91,1.5,55.35,18.58,77.95,59.551,66.64200000000001,51.484,14.193000000000001,12.2855,56.4945
73,73,78.25,4.76,62.8,13.88,62.09,30.12,58.59,16.01,14.37,7.77,11.09,1.31,69.05,16.31,78.139,60.053999999999995,67.49549999999999,50.647000000000006,14.270999999999997,12.256,56.786500000000004
74,74,78.44,4.89,63.95,4.66,63.57,21.52,70.68,18.56,14.45,7.45,11.65,1.46,62.05,7.22,78.32249999999999,60.1625,68.1195,50.9345,14.369499999999999,12.3015,57.647000000000006
75,75,78.59,4.64,51.03,18.03,65.29,28.93,58.4,20.24,14.68,8.04,11.89,1.76,65.11,9.22,78.488,60.910000000000004,68.626,51.63250000000001,14.4305,12.290000000000001,58.1475
76,76,78.99,4.89,46.56,21.95,71.71,23.35,32.25,16.58,15.37,8.24,10.76,0.35,56.76,5.93,78.65650000000001,61.54299999999999,69.304,50.758500000000005,14.538499999999999,12.365,59.137
77,77,79.0,4.86,65.12,11.26,72.92,24.08,33.09,16.03,14.43,7.83,12.68,1.79,47.73,15.58,78.82300000000001,63.30899999999999,69.966,49.2505,14.6625,12.34,60.3625
78,78,79.2,4.99,66.8,10.99,72.24,24.18,52.21,25.68,14.8,8.5,12.37,1.95,66.88,12.74,78.987,63.5995,70.74799999999999,48.687,14.759,12.416500000000001,61.708000000000006
79,79,79.28,4.94,72.45,5.44,70.97,25.36,52.8,12.35,15.21,9.51,14.47,2.14,64.89,14.54,79.1495,65.27799999999999,71.79650000000001,47.625,14.797,12.322,62.640499999999996
80,80,79.47,4.88,55.16,15.22,73.31,21.2,47.4,14.27,14.72,9.21,12.63,3.16,60.49,13.61,79.3085,66.732,72.5225,46.2585,14.8935,12.311,62.63249999999999
81,81,79.52,5.2,69.33,11.44,68.27,26.82,47.16,17.4,15.04,9.15,14.72,2.13,59.2,11.76,79.444,66.9455,72.6205,47.414500000000004,14.959,12.511,63.45399999999999
82,82,79.65,5.04,74.59,9.22,76.6,30.95,50.79,24.39,15.13,9.17,12.04,1.82,68.33,19.58,79.58250000000001,68.07000000000001,73.032,48.678000000000004,15.0585,12.5975,64.66
83,83,79.92,4.97,67.73,14.8,76.36,22.07,41.11,29.51,15.13,9.2,12.0,0.67,64.68,26.0,79.7325,68.1385,73.885,48.514500000000005,15.135,12.608,65.5565
84,84,80.07,5.01,74.83,20.67,73.33,28.28,59.45,19.06,15.03,8.94,10.88,0.37,74.04,9.49,79.884,68.5245,75.2025,47.8945,15.2025,12.667,65.2085
85,85,80.01,5.17,74.25,12.71,75.2,28.47,44.96,15.27,15.44,9.96,14.89,3.66,65.59,21.68,80.026,69.33349999999999,76.42999999999999,46.266999999999996,15.268,12.7345,65.3755
86,86,80.21,5.22,87.61,4.97,82.32,36.27,37.04,14.28,15.52,10.01,12.85,1.49,71.72,10.46,80.176,69.798,77.441,45.6385,15.297999999999998,12.759500000000001,65.3925
87,87,80.29,5.02,72.17,17.06,81.85,31.19,32.93,15.66,15.44,9.55,13.28,4.54,72.44,29.2,80.303,71.6105,77.85,46.7935,15.3335,12.837,66.1985
88,88,80.53,5.15,72.93,14.89,81.57,32.16,40.53,24.32,14.95,9.59,11.39,1.27,70.77,18.39,80.4315,71.62450000000001,78.45,47.8005,15.437999999999999,12.7625,67.336
89,89,80.63,5.17,87.01,15.32,71.45,22.12,37.91,31.95,15.8,10.34,10.81,0.89,65.64,17.97,80.56800000000001,72.43299999999999,79.154,47.426,15.494,12.7535,67.396
90,90,80.63,5.14,58.07,16.18,66.81,19.23,62.99,13.51,15.52,10.11,16.28,3.93,64.35,12.44,80.6985,72.6465,80.513,47.564,15.530000000000001,12.698,68.7075
91,91,80.92,5.16,74.85,24.94,77.91,32.12,68.99,17.94,15.83,10.53,13.36,1.41,68.13,19.36,80.83250000000001,73.605,81.09700000000001,47.3255,15.608499999999998,12.613,69.487
92,92,81.05,5.12,65.53,32.19,93.93,25.84,41.01,23.11,15.84,10.65,12.12,0.89,73.28,26.5,80.965,74.03450000000001,82.345,47.636,15.671000000000001,12.488499999999998,69.7915
93,93,81.28,5.12,70.52,27.82,88.44,37.64,46.19,26.75,15.72,10.28,12.27,2.25,62.09,9.9,81.09299999999999,74.08099999999999,83.0845,47.735,15.766,12.496500000000001,69.4745
94,94,81.28,5.21,80.13,12.19,88.12,23.53,38.13,17.34,15.76,10.62,13.0,2.09,65.39,7.67,81.2175,74.60499999999999,83.96,47.8495,15.829000000000002,12.5445,69.53399999999999
95,95,81.59,5.31,60.32,14.62,85.51,26.29,45.83,18.09,15.28,10.66,12.39,3.13,65.45,13.1,81.34649999999999,74.767,84.958,48.3035,15.9195,12.639,69.5975
96,96,81.53,5.32,82.81,31.11,79.89,30.09,55.35,25.84,16.08,12.13,12.31,1.59,72.88,18.68,81.48349999999999,74.975,85.0245,48.5055,15.963,12.547,69.428
97,97,81.57,5.4,65.4,14.73,84.92,30.7,53.23,19.94,16.52,12.11,11.19,0.52,70.48,18.71,81.6045,73.81649999999999,85.235,49.677499999999995,16.027,12.538,70.3835
98,98,81.93,5.09,82.97,16.44,86.32,34.09,44.72,29.93,15.92,10.35,12.19,0.93,68.08,20.61,81.73049999999999,73.1995,86.114,51.1415,16.1175,12.4565,70.9235
99,99,81.89,5.5,76.72,37.34,98.15,31.37,55.56,21.29,15.93,10.7,13.36,1.21,91.12,19.19,81.8595,73.99249999999999,86.744,52.055499999999995,16.2605,12.621500000000001,71.853
100,100,82.15,5.63,74.33,36.04,84.99,39.18,42.63,16.54,16.29,11.26,10.93,0.58,76.08,20.68,81.97800000000001,74.5095,87.76599999999999,52.34349999999999,16.357,12.7085,73.0745
101,101,82.17,5.31,77.92,39.68,93.23,31.4,53.37,29.0,16.29,11.96,12.23,2.21,65.29,19.19,82.1065,74.022,89.179,52.4995,16.4005,12.688500000000001,73.2285
102,102,82.21,5.34,75.52,18.14,91.39,34.1,52.77,18.66,17.03,12.69,12.2,1.53,61.99,25.75,82.217,73.401,90.37550000000002,51.265499999999996,16.4905,12.6365,73.138
103,103,82.41,5.24,78.21,30.19,93.87,24.99,43.4,18.36,16.39,11.77,12.96,2.68,65.87,16.14,82.341,75.014,90.1255,52.7235,16.544,12.756,74.10050000000001
104,104,82.65,5.41,78.07,24.07,93.29,36.01,68.53,24.93,16.84,12.42,12.77,1.65,75.31,21.33,82.451,75.40549999999999,90.265,53.540499999999994,16.625999999999998,12.8445,75.1615
105,105,82.75,5.28,78.41,21.83,76.53,41.88,49.0,17.38,16.31,11.79,13.05,2.69,62.2,26.83,82.5635,76.6085,90.2085,54.17199999999999,16.7135,12.785,75.6865
106,106,82.63,5.31,64.44,28.14,86.53,30.14,60.48,13.74,16.8,13.14,12.67,1.91,90.83,22.18,82.6635,77.72049999999999,90.51250000000002,53.778,16.802,12.885499999999999,77.0525
107,107,82.81,5.72,59.83,28.49,99.43,42.36,62.21,29.29,17.25,12.64,11.65,1.22,83.24,24.51,82.775,78.8305,91.7285,53.528499999999994,16.902499999999996,13.0,77.78999999999999
108,108,83.11,5.58,88.79,29.34,94.17,37.95,58.81,22.33,17.81,14.2,14.69,2.88,89.36,19.28,82.887,80.44300000000001,91.9305,53.7235,16.923,13.225,77.5635
109,109,83.0,5.54,97.35,18.59,91.89,35.93,43.67,22.68,17.73,14.43,12.55,1.3,90.07,24.03,82.9905,80.631,91.4125,54.614999999999995,16.9465,13.265,79.056
110,110,83.2,5.59,48.32,18.58,95.07,43.07,66.11,30.79,16.39,12.48,15.88,3.62,67.43,12.35,83.09049999999999,79.9115,91.63499999999999,55.367,17.0435,13.2745,79.11
111,111,83.13,5.68,62.43,42.26,101.84,36.66,44.31,27.71,17.63,13.49,12.32,1.51,66.32,21.93,83.185,80.0165,92.72,56.162,17.1415,13.364500000000001,79.3755
112,112,83.53,5.65,97.79,12.23,88.93,48.23,70.17,23.87,16.91,13.45,14.51,2.51,92.53,15.07,83.27250000000001,80.827,93.531,54.501999999999995,17.182499999999997,13.427000000000001,79.4355
113,113,83.48,5.72,78.35,29.28,91.23,44.95,62.53,19.13,17.36,13.93,14.04,2.9,83.31,14.82,83.3725,81.88300000000001,93.14500000000001,53.926,17.2175,13.519500000000003,80.7015
114,114,83.53,5.64,104.19,19.06,86.99,30.59,50.76,20.69,17.51,13.69,11.81,1.3,75.89,32.55,83.474,81.684,93.40350000000001,54.616499999999995,17.278,13.475,80.19250000000001
115,115,83.59,5.71,82.56,10.56,91.59,32.61,37.95,12.17,17.05,13.38,14.4,2.18,92.77,10.97,83.5595,82.79050000000001,93.813,53.1265,17.322,13.5625,81.04549999999999
116,116,83.76,5.61,105.01,20.88,104.21,38.25,50.36,17.2,18.09,13.95,14.6,2.79,87.63,23.42,83.6465,81.6895,95.15599999999999,52.1225,17.393,13.594,82.076
117,117,83.81,5.71,97.65,15.45,88.96,53.49,57.13,14.5,16.93,12.78,15.69,4.69,65.95,28.54,83.737,81.0795,96.287,51.295,17.438499999999998,13.711999999999998,82.065
118,118,84.0,5.67,86.73,28.52,75.96,40.24,62.55,13.47,16.39,12.67,12.99,2.58,97.93,20.71,83.82050000000001,83.454,95.053,50.757,17.4035,13.8255,81.9995
119,119,83.89,5.68,62.33,27.99,102.6,28.12,70.6,25.99,17.87,14.14,13.55,2.0,92.2,25.15,83.89699999999999,84.3985,95.7245,50.642999999999994,17.404999999999998,13.6755,82.2735
120,120,84.04,5.42,76.43,25.58,106.69,33.24,58.53,14.15,18.25,13.93,12.73,4.03,81.39,16.66,83.9795,83.589,96.304,50.5755,17.416000000000004,13.748499999999998,82.822
121,121,83.92,5.46,94.13,30.68,109.45,34.71,20.17,4.1,17.11,13.29,13.48,2.64,66.49,30.64,84.0615,87.3005,96.744,50.009499999999996,17.534,13.623,84.28450000000001
122,122,84.21,5.72,96.64,40.83,83.67,24.71,41.25,28.38,17.73,14.17,14.05,2.59,87.31,17.48,84.15950000000001,88.90950000000001,96.85249999999999,51.3335,17.572,13.8335,84.39500000000001
123,123,84.44,5.6,74.23,30.97,99.04,35.87,57.21,18.22,17.6,14.6,12.07,1.32,55.69,39.96,84.253,89.176,97.78200000000001,51.0205,17.657000000000004,13.722,82.6525
124,124,84.36,5.72,100.2,34.21,101.48,36.42,38.73,22.2,17.72,14.55,14.52,1.51,92.37,23.35,84.333,90.01500000000001,98.316,50.9055,17.7315,13.6725,83.713
125,125,84.49,5.65,56.39,31.13,103.39,42.26,28.92,9.76,17.73,15.3,13.68,3.35,82.81,42.83,84.418,90.39,98.98100000000001,51.321000000000005,17.7595,13.8135,83.40450000000001
126,126,84.44,5.51,52.24,23.3,109.15,28.81,43.93,18.16,17.71,14.71,15.03,2.67,90.61,25.52,84.5165,89.74350000000001,99.1095,53.34499999999999,17.847,13.744,82.9775
127,127,84.48,5.65,107.32,13.76,74.75,10.89,51.45,32.04,16.55,12.86,13.92,3.26,81.93,30.0,84.606,89.5275,98.7735,53.147000000000006,17.856500000000004,13.629499999999998,83.2615
128,128,84.64,5.6,107.68,23.94,107.6,41.73,56.53,19.36,17.84,14.56,11.69,1.13,94.84,9.72,84.69399999999999,90.0495,98.93350000000001,52.785000000000004,17.894000000000002,13.515,84.1665
129,129,84.65,5.77,81.16,40.41,103.48,34.13,42.32,17.85,17.95,13.89,14.01,1.87,101.04,19.87,84.784,91.24449999999999,100.509,51.94,17.9405,13.535499999999999,84.0595
130,130,84.84,5.5,122.55,10.53,103.87,27.36,54.79,12.53,18.75,16.1,13.37,3.65,96.68,14.13,84.88300000000001,93.5835,99.51750000000001,51.403499999999994,18.0355,13.529500000000002,84.918
131,131,85.09,5.63,94.61,28.6,104.01,39.65,70.79,21.16,18.39,15.81,16.53,3.41,68.53,33.48,84.9875,94.6135,99.91499999999999,50.4775,18.0325,13.619,84.76599999999999
132,132,85.4,5.68,103.12,16.25,107.52,42.42,63.91,24.87,18.61,14.42,12.28,2.5,57.68,35.37,85.0895,95.1365,99.39099999999999,51.5855,18.0105,13.738999999999999,85.9315
133,133,85.08,5.65,95.13,36.75,101.91,30.57,60.23,6.37,18.85,16.48,13.05,1.56,104.52,10.82,85.19300000000001,95.83099999999999,100.33399999999999,51.569500000000005,17.9965,13.6505,86.42
134,134,85.23,5.28,111.69,19.31,100.29,25.96,59.07,26.39,18.07,14.31,14.63,3.14,69.72,32.2,85.2855,97.929,100.36749999999999,51.663,17.9945,13.720499999999998,88.836
135,135,85.56,5.7,69.63,31.28,94.16,13.21,78.43,12.02,18.8,16.57,13.01,1.76,84.23,33.09,85.389,96.5375,100.48299999999999,52.738,18.058500000000002,13.633000000000001,89.662
136,136,85.55,5.63,100.69,36.01,97.49,29.41,46.4,10.94,18.28,15.26,12.31,1.59,93.31,30.3,85.485,97.1245,99.38550000000001,53.9815,17.97,13.6975,90.633
137,137,85.57,5.7,108.09,24.26,92.16,42.66,49.89,26.24,17.68,13.97,13.4,3.98,84.05,19.05,85.5865,98.50500000000001,99.49600000000001,54.325,18.003,13.709500000000002,91.80850000000001
138,138,85.8,5.5,110.63,26.47,107.47,36.05,45.65,18.75,17.32,12.74,13.4,2.99,95.79,9.34,85.687,99.58900000000001,101.9105,54.08050000000001,18.083000000000002,13.7315,93.7975
139,139,85.87,5.42,109.11,36.42,82.77,42.84,59.87,12.49,19.77,17.26,13.43,3.27,109.37,10.86,85.77900000000001,98.73150000000001,101.763,53.980500000000006,18.149,13.9905,94.086
140,140,86.13,5.71,97.03,48.39,114.64,37.91,40.01,14.62,18.19,14.88,14.52,4.0,78.35,25.87,85.875,100.454,101.7925,55.43599999999999,18.206,14.041500000000003,94.608
141,141,85.96,5.78,104.59,36.82,98.97,38.08,42.33,25.18,16.67,12.77,15.88,4.08,89.8,48.04,85.9675,99.89099999999999,100.1685,55.2145,18.179,14.070500000000001,95.2345
142,142,86.28,5.66,110.53,10.31,102.53,44.44,40.93,11.72,17.45,14.11,12.28,2.21,97.08,31.69,86.0525,99.87800000000001,100.09599999999999,54.5495,18.217,13.920499999999999,97.27799999999999
143,143,86.29,5.7,116.19,24.33,99.71,52.08,59.08,27.51,17.56,13.85,13.47,1.42,104.01,22.99,86.13250000000001,98.876,98.88149999999999,53.812499999999986,18.172,14.1925,99.866
144,144,86.43,5.59,72.37,49.03,103.79,38.17,60.23,10.51,19.0,17.37,12.77,1.41,108.89,30.12,86.22049999999999,100.55,99.102,53.125,18.124000000000002,14.309999999999999,99.842
145,145,86.41,5.55,68.13,44.0,81.44,42.78,53.79,13.33,15.96,11.52,14.97,3.26,102.23,21.65,86.30699999999999,100.07950000000001,97.654,52.44350000000001,18.285000000000004,14.391,101.24199999999999
146,146,86.47,5.64,79.85,31.53,111.36,42.99,50.8,23.61,18.37,15.95,15.27,2.1,114.12,22.87,86.3775,103.376,97.89450000000001,50.7325,18.197,14.565000000000001,102.161
147,147,86.49,5.55,129.0,30.04,123.04,32.05,46.56,27.79,18.15,15.41,14.36,1.23,121.71,28.92,86.462,103.40950000000001,97.424,50.836,18.2675,14.8335,102.883
148,148,86.48,5.62,90.53,24.34,104.65,38.53,54.53,30.3,19.16,18.06,16.87,2.5,100.61,31.36,86.555,104.579,98.4405,49.679500000000004,18.25,14.914999999999997,104.3865
149,149,86.57,5.55,115.61,27.29,104.07,34.12,71.43,15.67,19.09,17.59,15.03,3.69,111.48,8.37,86.639,104.09,97.3755,50.3185,18.273999999999997,15.001,104.84650000000002
150,150,86.69,5.61,111.29,15.11,71.39,53.92,50.36,20.57,18.21,15.3,13.95,3.14,109.21,21.2,86.729,105.69500000000001,99.86749999999999,49.457,18.288999999999998,15.0755,104.7145
151,151,86.79,5.74,94.35,43.12,102.56,33.34,57.49,23.31,19.15,15.59,13.53,2.67,109.4,20.0,86.80199999999999,106.22550000000001,98.69300000000001,50.6425,18.336000000000002,15.239500000000001,107.6115
152,152,87.0,5.57,83.08,41.75,83.23,51.24,49.17,18.08,17.71,14.88,17.72,5.31,109.44,12.85,86.8885,106.29549999999999,99.2465,50.910000000000004,18.4725,15.393,107.30549999999998
153,153,86.84,5.7,128.61,20.62,106.32,30.95,46.48,18.97,17.89,13.72,15.4,5.0,104.04,32.61,86.95649999999999,105.30250000000001,99.822,51.169500000000006,18.5865,15.578999999999999,108.025
154,154,86.96,5.78,102.28,45.53,71.33,51.46,45.44,22.36,21.29,17.73,16.25,3.61,97.72,16.66,87.0275,104.88050000000001,99.098,51.980999999999995,18.714,15.737,108.7645
155,155,86.97,5.93,135.56,16.68,98.97,34.24,44.21,26.31,17.04,12.68,16.49,4.34,102.61,27.84,87.098,107.2065,100.09,51.463499999999996,18.7555,15.838,109.38799999999999
156,156,87.24,5.67,101.36,17.9,88.08,35.08,48.47,21.9,19.69,17.39,17.68,6.14,107.75,31.52,87.171,108.3425,100.974,51.354,18.923000000000002,15.925,109.91599999999998
157,157,87.43,5.77,131.48,37.1,112.49,54.4,26.76,24.15,17.33,13.24,15.03,4.28,114.12,23.64,87.2475,110.2125,101.79599999999999,50.032,18.949,15.902000000000001,109.054
158,158,87.48,5.55,100.85,40.85,86.17,46.22,58.43,27.87,17.8,14.6,15.12,2.05,104.99,23.6,87.3305,109.22449999999999,102.0405,48.9005,19.1115,16.0515,108.202
159,159,87.67,5.6,141.21,21.72,132.61,37.58,42.64,21.25,20.07,15.4,14.92,2.52,106.73,15.63,87.41,108.37150000000001,101.2235,49.4365,19.1255,15.9465,109.1075
160,160,87.59,5.61,107.64,30.4,91.15,58.99,63.72,32.66,19.13,17.3,17.8,4.05,136.29,15.96,87.501,108.37550000000002,99.8655,48.2895,19.1325,15.902499999999998,108.74350000000001
161,161,87.69,5.47,105.99,44.0,110.04,46.44,47.68,17.78,19.4,17.93,18.95,4.93,83.68,25.44,87.591,108.9295,101.8005,48.122,19.194499999999998,15.982499999999998,107.32750000000001
162,162,87.64,5.54,90.67,53.62,114.04,35.14,46.12,15.62,19.73,17.54,16.0,3.77,111.47,24.0,87.6775,109.6135,103.23700000000001,47.392999999999994,19.2755,16.2715,108.293
163,163,87.71,5.5,107.75,41.47,85.23,40.46,75.31,20.32,20.11,15.66,16.63,3.95,118.8,28.83,87.761,111.016,104.42,47.638999999999996,19.271499999999996,16.229,108.5395
164,164,87.84,5.44,118.89,10.55,123.63,37.69,49.88,25.05,19.83,17.86,14.79,2.13,121.36,23.73,87.85350000000001,110.021,105.65799999999999,48.7835,19.349,16.2395,108.95
165,165,87.87,5.46,90.85,44.13,99.12,51.18,51.6,15.46,19.31,16.66,16.71,3.3,112.79,27.78,87.949,111.4315,108.633,49.55200000000001,19.348499999999998,16.323500000000003,110.0605
166,166,88.0,5.24,117.25,12.74,127.8,38.03,24.36,9.29,18.89,17.05,14.81,2.51,96.88,52.18,88.038,111.005,109.40650000000001,50.189499999999995,19.538,16.331,110.37250000000002
167,167,88.15,5.41,109.24,9.47,127.93,32.37,23.93,9.66,21.4,19.09,17.35,4.17,104.67,28.13,88.1115,111.5495,110.22649999999999,49.8925,19.553,16.273,110.1895
168,168,88.07,5.72,73.47,42.05,88.31,41.7,65.25,19.38,19.44,17.58,14.77,3.7,118.72,21.36,88.17999999999999,109.285,111.042,50.967,19.636,16.333000000000002,110.40799999999999
169,169,88.39,5.65,115.69,33.88,76.91,24.28,48.49,23.75,19.23,14.69,14.15,3.11,104.2,31.47,88.25949999999999,108.23899999999999,112.94800000000001,50.654,19.7955,16.4145,110.49300000000001
170,170,88.49,5.83,122.37,18.95,110.09,35.88,47.01,29.74,19.45,15.18,15.55,3.44,80.89,27.32,88.3195,108.80999999999999,112.126,51.3505,19.788500000000003,16.4805,111.074
171,171,88.52,5.68,108.03,28.94,131.29,39.25,42.91,23.21,20.77,17.52,19.31,1.81,128.71,7.78,88.4015,110.3335,113.10300000000002,50.192,19.833499999999997,16.4905,110.744
172,172,88.67,5.82,111.13,33.67,106.89,41.13,54.09,30.59,17.63,12.61,16.87,5.72,114.37,24.32,88.4725,111.66550000000002,112.6665,50.5135,19.924,16.3875,111.05
173,173,88.69,5.9,108.71,37.4,131.08,42.73,69.37,28.25,19.44,15.8,15.61,3.03,112.25,3.24,88.5565,111.80850000000001,113.37,51.051500000000004,19.875999999999998,16.498,111.728
174,174,88.87,5.77,130.49,26.12,130.83,37.0,60.81,22.12,21.28,18.71,17.93,2.39,119.93,43.26,88.649,111.5885,115.234,50.596500000000006,19.8305,16.493000000000002,112.5375
175,175,88.75,5.61,127.03,37.93,114.44,30.29,56.96,21.7,20.83,18.68,16.64,3.61,108.85,56.81,88.7365,110.7385,115.468,50.603,19.835,16.6695,112.56400000000001
176,176,88.71,5.67,112.25,51.16,104.48,41.14,42.53,20.18,19.99,16.24,16.52,3.47,104.09,32.63,88.81949999999999,112.78,117.4075,49.769,19.826999999999998,16.6685,112.45700000000002
177,177,88.8,5.84,86.19,49.73,128.8,35.1,48.25,25.92,18.99,16.97,16.23,5.08,118.49,30.79,88.8955,112.78699999999999,117.152,51.9735,19.9045,16.6655,114.12750000000001
178,178,89.07,5.73,79.93,36.72,124.29,40.28,52.17,26.28,20.99,19.3,16.75,5.11,106.69,48.32,88.9675,114.5125,115.79299999999998,52.163,19.8445,16.576,114.758
179,179,88.87,5.9,152.63,24.04,116.17,33.81,56.57,23.66,19.93,18.21,16.24,5.54,118.35,17.24,89.0445,116.981,116.481,51.216499999999996,19.8965,16.684,114.07350000000001
180,180,89.23,5.61,138.11,20.97,110.69,50.46,40.55,13.4,20.03,15.5,18.0,4.84,129.69,23.18,89.1235,117.49499999999998,119.73949999999999,51.222,19.9915,16.722,113.0735
181,181,89.11,5.98,132.63,31.89,101.31,34.16,54.11,28.63,21.21,17.82,16.89,4.01,89.8,28.25,89.1975,116.49099999999999,119.27149999999999,51.65,19.977,16.869,113.78099999999999
182,182,89.32,5.93,93.53,28.75,128.11,34.0,56.88,25.18,18.77,15.78,18.21,4.45,125.03,31.32,89.285,116.85700000000001,119.18350000000001,52.192499999999995,19.924,16.633000000000003,113.499
183,183,89.56,5.87,103.35,55.71,122.51,45.66,66.21,22.54,19.2,15.07,16.53,5.78,134.99,10.18,89.3595,116.69850000000001,120.91300000000001,51.86800000000001,20.149,16.708000000000002,113.352
184,184,89.59,5.62,101.89,46.28,128.31,48.68,50.01,31.69,19.92,16.54,18.32,5.12,121.89,30.21,89.4395,116.5375,120.62150000000001,50.92100000000001,20.110999999999997,16.6935,113.804
185,185,89.53,6.04,131.68,26.77,137.91,24.53,34.92,28.69,19.15,15.61,16.69,4.63,110.65,29.49,89.51050000000001,114.609,119.74000000000001,50.239999999999995,20.045499999999997,16.819,113.1395
186,186,89.52,5.86,117.39,29.36,122.69,33.56,68.45,21.02,20.44,17.19,14.75,4.6,130.29,28.24,89.595,114.6955,118.5035,50.0125,20.0895,16.7545,113.875
187,187,89.59,6.01,143.75,18.24,100.75,43.09,27.72,13.25,20.2,14.51,15.56,3.87,117.28,40.77,89.69,115.473,119.96700000000001,51.27049999999999,20.2805,16.8065,113.96900000000001
188,188,89.61,6.0,122.84,16.99,102.07,24.66,46.32,18.86,20.48,15.8,16.93,4.77,105.03,25.07,89.7865,118.003,119.72049999999999,51.341499999999996,20.311,16.857499999999998,113.42999999999999
189,189,89.97,6.09,125.97,24.95,142.08,33.87,48.6,27.11,21.13,15.81,14.91,6.05,84.2,35.03,89.8845,120.96100000000001,119.2345,51.665,20.366,17.0885,114.875
190,190,89.97,6.0,102.29,41.21,100.73,48.73,55.57,25.88,19.16,16.99,18.49,6.09,95.04,42.56,89.9965,119.9595,119.046,51.6625,20.395999999999997,17.286,115.51500000000001
191,191,90.27,5.45,115.35,47.1,129.53,40.61,53.76,23.16,19.71,17.14,14.59,3.26,123.07,35.01,90.089,117.47949999999999,119.407,52.6225,20.571,17.0045,115.494
192,192,90.16,5.77,107.96,48.92,141.48,33.51,47.6,30.37,22.13,18.61,18.37,6.23,111.43,24.55,90.1915,116.72049999999999,120.771,52.431,20.6045,16.8735,116.90050000000001
193,193,90.29,5.91,105.49,49.82,125.25,30.74,50.43,16.65,18.68,14.81,15.32,4.18,121.29,20.02,90.28900000000002,119.82350000000001,120.689,53.253,20.828,16.890499999999996,117.55699999999999
194,194,90.29,5.72,91.92,34.73,113.2,32.83,47.19,21.41,19.97,16.07,20.44,5.78,106.64,25.01,90.371,121.19750000000002,121.1375,52.551,20.9885,16.968,117.05949999999999
195,195,90.44,5.71,128.76,27.09,89.71,47.07,52.41,28.47,21.71,16.77,15.35,4.31,123.56,46.51,90.463,121.809,120.9875,52.160000000000004,21.1125,17.036,117.11449999999999
196,196,90.61,5.9,127.8,44.91,133.75,31.41,67.69,33.17,23.81,20.47,17.56,5.9,105.97,46.44,90.55850000000001,120.84649999999999,119.95,53.056,21.4075,17.104,117.5625
197,197,90.73,5.86,136.79,28.05,123.87,22.63,49.67,28.91,19.6,17.21,17.25,5.5,107.71,57.44,90.64500000000001,122.77250000000001,120.16300000000001,52.410000000000004,21.452,17.4005,117.0735
198,198,91.03,5.84,139.09,14.91,114.57,41.91,58.64,15.48,22.09,16.74,21.37,8.72,135.59,14.95,90.74199999999999,123.28300000000002,120.5355,53.022000000000006,21.6025,17.715,118.0
199,199,91.11,5.85,132.6,42.87,112.4,50.72,56.52,11.68,20.53,15.33,20.19,7.26,131.15,29.74,90.8435,122.9855,122.44850000000001,53.314,21.942500000000003,17.752000000000002,119.55
200,200,91.08,5.79,88.51,44.2,117.91,53.54,59.75,26.94,23.53,18.52,12.37,1.12,129.27,23.29,90.9225,124.00300000000001,121.364,53.6745,22.142000000000003,17.985,121.8095
201,201,91.16,5.91,117.45,33.27,128.59,38.28,50.28,18.51,21.88,15.02,14.27,1.54,117.93,57.08,91.0165,126.07050000000001,122.327,54.334500000000006,22.43,18.147000000000002,123.0115
202,202,91.27,5.97,155.59,23.68,126.47,18.03,73.32,33.9,23.24,18.74,18.55,6.92,138.16,26.46,91.101,125.689,123.59099999999998,54.988,22.57,18.252000000000002,123.19449999999999
203,203,91.2,5.86,130.83,25.66,131.48,34.38,52.17,27.35,22.41,15.75,18.08,4.27,125.04,14.04,91.193,126.0645,122.4195,55.1145,22.802,18.415,123.643
204,204,91.43,6.02,114.12,48.12,125.31,39.93,42.19,19.61,22.4,15.55,19.68,3.73,122.99,34.07,91.282,126.5845,123.05699999999999,55.175,23.0915,18.5135,124.15800000000002
205,205,91.44,6.04,112.43,39.58,117.16,30.78,52.84,21.16,25.05,20.43,18.05,4.47,119.61,29.08,91.38199999999999,129.0725,123.7965,54.741,23.4505,18.532999999999998,125.1115
206,206,91.25,6.08,155.91,13.8,126.95,42.39,55.53,35.34,21.33,14.22,20.68,6.31,120.51,45.91,91.466,127.06700000000001,125.1365,55.10999999999999,23.6385,18.7515,126.003
207,207,91.53,5.95,153.96,28.57,108.2,32.45,39.96,19.08,23.21,17.91,21.85,11.13,135.81,23.52,91.546,128.0435,124.7655,54.255500000000005,23.704,18.612000000000002,127.97200000000001
208,208,91.64,5.93,116.89,25.5,140.33,24.66,52.16,34.03,27.28,20.4,17.67,5.17,136.03,36.14,91.6315,128.044,124.99600000000001,54.739999999999995,24.017500000000002,18.724,129.137
209,209,91.55,6.09,146.32,25.51,120.39,57.51,55.81,29.84,25.12,19.92,19.57,4.0,129.39,20.98,91.69800000000001,127.949,125.24000000000001,54.83,24.435,18.4835,129.20499999999998
210,210,91.85,5.97,143.64,30.51,119.99,42.02,68.77,36.32,24.92,19.78,21.73,8.32,119.08,44.82,91.761,127.329,125.8175,55.583499999999994,24.758000000000003,18.412,129.98149999999998
211,211,91.96,6.14,107.72,57.24,154.81,33.54,66.83,17.76,22.51,15.16,16.69,4.04,126.73,19.59,91.8275,130.21150000000003,127.0605,54.29,24.761,18.898000000000003,129.2895
212,212,92.0,6.26,115.47,50.01,118.05,54.3,50.13,23.79,26.77,21.86,21.63,8.83,120.4,31.94,91.898,130.8725,126.78299999999999,54.4105,24.937,19.1385,129.9435
213,213,92.07,6.36,115.89,21.72,138.0,27.45,51.64,24.67,24.47,18.15,17.29,5.52,131.59,38.71,91.97049999999999,128.659,127.4775,53.927,25.3175,18.987000000000002,129.36100000000002
214,214,92.29,6.7,141.68,20.7,127.99,33.09,38.51,26.79,27.15,22.85,20.83,6.8,125.71,31.83,92.05300000000001,127.828,127.1895,54.162,25.6815,19.170499999999997,129.7545
215,215,92.12,6.54,88.65,61.63,116.51,33.21,59.79,29.99,25.47,19.47,19.72,9.35,141.39,24.17,92.1235,127.2945,127.56649999999999,54.749,25.940999999999995,19.358999999999998,129.8345
216,216,92.21,6.23,147.33,30.54,126.33,36.86,50.6,29.55,25.12,17.68,14.77,4.72,145.35,27.91,92.189,127.24750000000002,128.365,55.03099999999999,25.925,19.612000000000002,130.6375
217,217,92.44,6.73,136.8,59.02,128.48,24.63,59.36,24.17,25.87,19.01,19.49,6.55,131.01,30.78,92.26899999999999,126.15249999999999,128.423,54.844500000000004,26.130000000000003,19.6655,131.002
218,218,92.36,6.5,137.19,54.71,119.45,26.28,60.44,25.89,30.44,27.81,16.56,4.42,136.95,21.87,92.353,123.9865,129.95350000000002,56.1305,26.497500000000002,19.5205,130.85999999999999
219,219,92.37,6.8,120.2,39.92,123.95,41.43,71.59,14.76,26.99,19.17,18.76,8.25,146.68,26.35,92.43299999999999,125.8525,128.997,56.989999999999995,26.5815,19.490499999999997,131.4065
220,220,92.41,6.31,146.16,25.82,142.77,17.41,33.88,13.26,23.59,16.0,22.09,6.22,115.43,28.68,92.512,123.92900000000002,129.747,56.577999999999996,26.889999999999997,19.661499999999997,131.72899999999998
221,221,92.57,6.67,130.67,35.06,123.04,37.22,52.69,29.83,25.4,18.82,19.08,4.21,131.01,16.94,92.6035,123.9395,130.108,56.197,27.1265,19.863,132.1465
222,222,92.72,6.51,111.32,34.98,140.36,30.21,63.65,24.83,30.85,27.87,15.52,4.32,126.51,6.22,92.6755,125.59349999999999,128.79500000000002,56.319500000000005,27.337,20.192999999999998,132.572
223,223,92.85,6.48,114.21,44.81,125.72,45.76,56.87,13.53,29.69,25.77,21.75,7.3,132.91,22.73,92.749,125.7345,129.456,57.310500000000005,27.3105,20.291,132.2605
224,224,92.84,6.47,103.45,58.91,132.85,37.64,53.93,33.72,27.59,21.77,23.45,10.75,124.59,61.45,92.827,126.346,128.4995,57.748000000000005,27.325,20.330000000000002,131.6215
225,225,92.75,6.71,111.49,38.79,133.13,32.76,58.48,24.12,24.73,15.15,23.11,8.83,135.67,16.22,92.89250000000001,126.2885,128.5605,59.013,27.192,20.380999999999997,131.3655
226,226,92.85,6.41,134.01,51.38,128.11,29.81,51.8,19.68,25.43,18.08,21.75,5.49,127.8,31.93,92.9625,128.126,129.0935,58.74000000000001,27.456,20.7435,131.372
227,227,93.21,6.52,110.64,46.63,138.81,42.8,65.68,25.61,30.56,26.22,18.95,9.51,132.97,28.34,93.042,128.10500000000002,129.85250000000002,57.852,27.6915,21.053,129.73
228,228,93.24,6.43,154.21,12.09,121.2,40.06,69.35,23.29,28.96,23.52,17.07,9.17,146.96,28.69,93.10400000000001,128.0795,129.8105,57.911500000000004,28.174500000000002,21.19,130.283
229,229,93.13,6.55,107.85,56.04,135.39,29.57,47.57,20.67,31.29,27.68,22.99,11.91,135.84,15.04,93.17999999999999,128.4775,129.284,57.45399999999999,28.070999999999998,21.497999999999998,130.102
230,230,93.68,6.56,143.85,25.91,127.21,36.29,61.15,9.94,29.65,23.9,25.76,11.17,127.43,52.06,93.247,128.118,129.6865,56.554500000000004,28.2555,21.6245,129.5265
231,231,93.4,6.36,140.8,28.13,128.55,23.12,69.28,28.16,26.72,20.68,23.29,4.46,135.24,39.25,93.329,128.9775,129.4915,57.876,28.4745,21.38,129.8775
232,232,93.47,6.57,118.29,43.58,131.27,48.57,69.95,29.21,26.24,19.51,23.59,10.56,114.17,40.7,93.401,129.3015,129.573,57.3775,28.555,21.2095,130.7135
233,233,93.63,6.33,128.12,45.86,118.87,51.89,60.39,25.16,24.76,16.65,18.07,4.07,118.81,33.8,93.467,132.138,128.6575,56.6075,28.574,21.345000000000002,132.0205
234,234,93.6,6.45,140.53,23.31,129.21,35.06,63.81,23.56,24.49,16.88,21.85,9.31,120.59,34.63,93.5325,134.475,128.21750000000003,56.214,28.7575,21.4675,131.727
235,235,93.52,6.33,125.4,47.94,127.17,57.32,54.33,29.21,30.75,24.39,26.97,9.86,141.52,20.15,93.6125,137.0125,127.5735,56.206999999999994,28.8065,21.5685,133.259
236,236,93.8,6.46,146.91,19.65,141.51,33.05,32.84,31.76,29.83,23.49,20.96,8.63,112.51,23.77,93.6875,139.4955,127.7585,55.8095,29.2185,21.425,132.03000000000003
237,237,93.68,6.61,136.29,53.15,127.64,47.28,60.55,29.5,35.53,33.66,22.23,8.16,142.07,18.9,93.7745,138.1535,128.3215,56.17199999999999,29.5905,21.5015,132.7685
238,238,93.88,6.34,145.15,16.3,108.92,36.81,51.29,23.01,28.37,23.68,22.72,5.03,133.33,25.53,93.8575,139.557,127.9905,54.992000000000004,29.72,21.4925,133.752
239,239,93.71,6.53,113.01,51.01,132.0,29.25,53.6,28.01,30.68,25.89,21.29,8.24,135.17,22.84,93.94,138.5345,128.50799999999998,54.939,29.7115,21.6755,134.10250000000002
240,240,94.05,6.31,163.35,10.62,138.87,35.1,60.31,28.56,27.97,21.26,17.2,5.36,122.45,27.66,94.0135,140.6025,128.699,55.098,29.285500000000003,21.5485,133.86
241,241,94.01,6.25,137.15,33.07,124.67,32.87,42.72,25.18,27.01,20.4,15.67,4.84,147.73,19.05,94.054,140.892,130.095,55.142999999999994,29.483000000000004,21.328500000000002,134.5765
242,242,94.04,6.35,168.05,15.17,122.05,25.85,48.25,22.95,31.23,23.73,18.23,2.61,152.65,12.92,94.126,141.77399999999997,130.01600000000002,54.6785,29.351499999999998,21.3475,135.3245
243,243,94.16,6.28,160.95,15.69,116.92,41.76,49.0,13.73,33.36,31.08,24.2,15.12,127.04,22.1,94.19,142.304,130.11700000000002,53.356500000000004,29.374000000000002,21.241999999999997,136.4775
244,244,94.44,6.29,154.2,25.36,119.97,62.31,53.79,24.17,28.57,22.43,25.47,16.82,155.23,22.57,94.245,141.2115,130.753,53.347,29.696500000000004,21.544999999999998,138.1885
245,245,94.25,6.33,161.15,9.48,136.83,26.1,50.53,39.36,32.97,29.76,20.24,5.4,111.09,33.98,94.30499999999999,140.8885,131.01100000000002,53.75599999999999,30.0945,21.3865,139.68099999999998
246,246,94.59,6.49,107.17,53.27,139.37,34.23,59.05,16.98,32.87,28.54,23.28,5.23,142.57,15.04,94.3795,142.5625,129.80700000000002,54.713,30.134500000000003,21.170499999999997,140.20149999999998
247,247,94.87,6.05,138.71,29.5,132.19,33.53,42.08,30.28,33.15,27.3,18.77,7.57,152.64,29.56,94.4595,141.7265,128.94400000000002,56.25949999999999,30.328999999999997,21.137999999999998,141.04850000000002
248,248,94.89,6.28,133.76,25.24,131.55,41.05,68.29,25.44,28.79,23.69,20.73,5.09,153.97,26.85,94.54299999999999,143.3125,129.0525,56.459500000000006,30.172000000000004,21.4,140.53050000000002
249,249,94.6,6.29,149.21,26.03,139.21,19.65,50.75,20.9,22.77,14.91,20.45,6.32,130.99,46.42,94.62100000000001,142.1005,131.257,56.8525,30.451999999999998,21.4035,140.9335
250,250,94.49,6.29,149.64,33.24,155.13,14.25,62.05,20.93,33.6,30.49,21.36,9.83,141.76,30.12,94.709,142.4015,130.8135,56.816500000000005,30.412,21.433,141.7755
251,251,94.84,6.4,158.44,18.37,126.97,42.3,59.99,32.26,24.09,16.74,23.67,9.65,150.2,24.88,94.785,140.8915,130.5165,56.1035,30.641000000000002,21.533,142.631
252,252,94.75,6.37,128.89,25.05,133.29,53.56,43.51,26.07,26.69,18.02,21.48,7.16,137.23,46.2,94.86600000000001,139.124,131.6855,56.879000000000005,30.46,21.591,142.227
253,253,94.73,6.34,106.27,44.73,131.59,23.82,60.2,36.69,31.21,25.43,24.13,8.81,153.03,17.88,94.956,137.736,131.6355,57.55250000000001,30.692,22.213,141.357
254,254,94.8,6.43,134.07,39.32,134.37,32.34,71.99,14.46,32.45,26.55,18.68,10.42,150.44,28.97,95.0455,136.05599999999998,131.94549999999998,57.660000000000004,30.553999999999995,22.2825,141.427
255,255,95.01,6.21,158.88,21.8,103.09,50.05,73.47,19.06,31.55,25.16,22.65,6.39,151.93,26.75,95.13,134.96800000000002,133.57350000000002,57.50899999999999,31.077500000000004,22.2225,141.131
256,256,95.4,6.04,130.19,20.85,124.25,31.85,63.77,21.28,33.72,29.79,20.31,7.32,129.45,56.8,95.216,134.8385,133.66400000000002,58.38249999999999,30.9375,22.47,143.14399999999998
257,257,95.35,6.02,168.01,20.96,129.81,23.11,64.55,23.73,32.39,27.64,27.47,9.42,131.71,15.26,95.296,136.00650000000002,133.4395,57.696000000000005,30.8915,22.4865,142.297
258,258,95.44,6.11,120.91,40.78,153.01,40.58,59.15,22.6,33.97,26.15,22.79,10.73,141.39,14.78,95.3565,135.481,133.01950000000002,57.7495,31.044500000000006,22.9155,141.7885
259,259,95.47,6.19,119.03,20.52,123.13,48.73,52.88,18.24,29.88,24.55,21.88,7.36,152.01,18.23,95.4315,136.22750000000002,133.1815,56.795,31.512999999999998,22.743499999999997,140.41
260,260,95.57,6.18,133.15,26.03,132.93,26.05,46.05,28.5,32.55,24.08,19.2,3.6,139.56,29.34,95.5175,135.595,133.3115,57.621,32.012,22.465,139.63899999999998
261,261,95.63,6.5,101.8,37.36,148.05,25.92,58.23,27.44,23.39,14.19,16.83,4.85,139.65,27.96,95.613,134.37499999999997,133.2465,57.589,31.839499999999997,22.8125,139.81300000000002
262,262,95.84,6.29,140.29,33.61,121.05,43.76,61.72,28.89,35.87,31.03,30.67,11.15,135.25,34.36,95.69500000000001,135.301,133.3935,57.07149999999999,32.3445,22.905,139.89550000000003
263,263,95.95,6.15,127.35,32.45,123.12,49.03,51.15,26.27,30.6,21.64,25.59,9.21,128.44,22.09,95.783,137.363,133.525,57.58149999999999,32.632,22.8565,140.4155
264,264,96.13,6.39,132.44,53.48,152.53,20.28,50.77,30.1,39.04,33.01,24.27,10.28,149.31,30.3,95.8685,139.795,133.507,56.3615,32.9315,22.886000000000003,139.81
265,265,95.97,6.4,158.56,20.14,138.64,17.19,68.0,9.92,30.17,19.78,25.19,9.15,151.35,17.69,95.9485,141.08700000000002,132.97,55.8985,33.0515,23.216,139.9565
266,266,96.19,6.29,130.53,21.67,134.88,28.87,45.32,24.09,31.95,22.15,23.61,5.54,125.63,38.64,96.0305,140.9975,134.117,54.193000000000005,33.3255,23.539,139.108
267,267,96.08,6.35,128.2,24.47,123.79,59.91,43.15,23.5,36.21,29.19,27.35,5.83,142.47,21.13,96.1065,141.1285,134.3085,53.979,33.512,23.749000000000002,139.93699999999998
268,268,96.39,6.27,148.69,19.7,134.79,31.54,49.2,28.42,38.16,30.54,17.29,5.82,126.4,27.33,96.1845,140.0045,134.424,53.074,33.54299999999999,23.944,140.39799999999997
269,269,96.32,6.56,136.56,27.73,141.81,15.58,67.27,12.94,32.75,22.18,14.88,4.82,115.57,22.97,96.2485,140.761,134.423,52.5225,33.186,24.261000000000003,141.387
270,270,96.4,6.69,125.24,42.3,153.83,22.14,61.41,20.13,30.15,18.72,28.31,12.38,145.24,13.51,96.32849999999999,142.264,135.732,52.63250000000001,33.2595,24.097,141.615
271,271,96.48,6.52,176.96,5.24,129.91,52.33,49.64,25.01,34.19,24.15,25.52,9.33,151.85,23.93,96.408,141.8265,136.57750000000001,52.8685,33.0995,24.450499999999998,141.6755
272,272,96.51,6.42,170.13,17.84,135.92,40.61,53.71,23.9,32.44,21.2,20.51,5.1,147.63,20.18,96.47850000000001,145.1145,135.1585,52.0995,33.421499999999995,25.1035,142.037
273,273,96.44,6.7,154.91,8.13,131.23,56.92,35.8,26.35,37.2,28.9,24.72,4.83,140.92,15.61,96.5485,145.4545,136.3235,51.029,33.14,24.9345,142.657
274,274,96.4,6.74,159.91,18.32,123.63,55.43,62.73,18.55,34.85,23.39,25.28,8.36,153.37,5.65,96.60549999999999,146.9605,136.213,50.947500000000005,32.9405,24.821,143.8325
275,275,96.65,6.66,157.09,16.06,126.03,27.37,39.36,18.08,37.03,26.74,29.11,11.36,134.96,19.08,96.6575,148.03699999999998,134.8225,50.653499999999994,32.94199999999999,24.865000000000002,143.4885
276,276,96.92,6.52,132.81,38.96,128.08,51.62,59.49,32.04,37.45,28.47,24.51,6.81,146.03,30.32,96.715,146.2885,134.362,49.4375,33.538,24.594,143.2145
277,277,96.91,6.62,145.53,36.32,132.12,52.75,46.45,16.95,33.01,20.55,31.37,15.88,140.93,16.41,96.77799999999999,147.6925,134.55599999999998,50.168,33.8305,24.242,144.149
278,278,96.72,6.62,136.04,33.48,152.99,20.15,48.12,15.12,26.83,14.75,29.13,16.37,161.17,15.14,96.8355,148.448,135.32099999999997,49.9665,33.754000000000005,24.2385,144.439
279,279,97.07,6.59,149.09,18.29,149.31,15.8,55.08,19.64,31.35,17.33,18.6,4.06,156.57,14.16,96.89649999999999,149.17000000000002,135.17,49.959999999999994,34.122499999999995,24.5715,144.21650000000002
280,280,97.16,6.58,124.4,48.24,149.84,30.25,50.77,21.2,29.35,15.08,26.27,6.63,140.77,26.9,96.965,150.3535,135.152,48.473,34.4135,25.205499999999997,145.524
281,281,97.04,6.71,167.56,16.4,119.67,45.62,42.85,28.12,29.83,16.25,29.89,19.76,146.88,26.78,97.0315,151.345,131.9905,48.393,35.0225,24.939999999999998,145.32649999999998
282,282,97.24,6.45,147.09,36.28,144.35,16.39,40.31,22.88,30.24,16.34,27.29,7.36,147.65,29.6,97.10350000000001,150.41750000000002,132.621,48.70100000000001,35.347,24.6425,145.04199999999997
283,283,97.09,6.46,157.47,23.6,120.91,57.4,49.52,21.68,26.61,15.16,23.32,8.82,151.95,23.92,97.1815,149.4315,133.14100000000002,49.327999999999996,35.177,24.7725,145.1245
284,284,97.17,6.49,153.97,10.85,124.72,34.3,44.89,15.37,39.07,27.17,25.15,5.9,142.43,30.68,97.251,149.8845,134.441,49.78,35.5295,24.607000000000003,145.647
285,285,97.12,6.62,123.59,38.64,129.43,37.96,43.68,38.33,42.09,35.5,19.77,10.0,145.87,25.0,97.3275,149.2135,134.0195,49.3015,35.776500000000006,24.9195,144.91199999999998
286,286,97.45,6.56,158.61,25.96,138.76,40.11,59.93,24.43,37.8,25.26,16.57,4.54,144.32,20.17,97.3905,149.167,134.388,49.3635,35.501,24.9,145.43599999999998
287,287,97.23,6.51,143.31,31.35,139.09,44.01,39.12,18.09,34.68,19.84,27.28,14.34,148.27,19.75,97.4525,149.29199999999997,135.7295,48.855000000000004,35.259,24.892500000000002,145.5205
288,288,97.61,6.49,163.13,16.66,131.77,53.78,49.07,29.36,45.53,37.83,23.95,6.0,121.95,37.78,97.529,150.245,137.347,49.241,35.491,24.5355,146.14950000000002
289,289,97.69,6.49,160.23,23.09,141.45,32.32,37.53,24.92,38.57,26.91,27.56,13.75,141.72,32.94,97.61449999999999,151.6105,136.4915,49.708999999999996,36.093,23.916999999999998,145.72150000000002
290,290,97.73,6.69,145.07,26.8,90.6,35.38,59.81,34.42,42.33,32.43,23.0,6.64,141.29,34.9,97.6905,151.9305,135.0055,49.013,36.424,24.2785,145.79149999999998
291,291,97.92,6.61,158.41,21.73,142.52,30.17,55.8,22.34,40.68,28.85,19.57,8.27,146.16,26.21,97.7665,151.755,134.0915,49.235,36.9165,24.0975,145.59099999999998
292,292,98.07,6.54,150.41,28.9,146.32,24.18,66.25,25.45,29.04,17.63,23.11,8.71,149.28,28.94,97.8485,150.637,134.6465,49.319,37.373000000000005,23.8425,145.1735
293,293,97.83,6.83,163.97,20.62,157.23,14.68,44.84,19.15,44.25,35.38,21.41,12.24,151.37,20.56,97.92999999999999,151.53199999999998,134.667,51.104,37.663,23.816499999999998,145.3345
294,294,97.93,6.55,146.49,22.48,115.2,50.18,53.16,27.23,39.79,27.98,31.53,9.26,138.67,26.25,98.0215,151.96099999999998,135.51000000000002,50.9965,38.268,24.163,145.36849999999998
295,295,97.91,6.88,156.16,13.31,133.4,34.58,40.6,18.3,31.52,17.94,28.72,12.64,145.44,23.19,98.11949999999999,151.86650000000003,135.6585,51.6835,38.534,24.031,145.5685
296,296,98.16,6.64,135.31,56.93,154.91,16.03,49.32,26.48,32.61,18.02,24.36,6.58,147.72,26.98,98.226,152.8085,136.163,53.0775,38.452000000000005,24.258999999999997,145.1465
297,297,98.44,6.85,164.59,18.64,164.47,20.24,54.17,11.08,37.65,22.49,24.23,11.37,153.51,23.93,98.308,150.7205,136.9855,52.939,37.952,24.755,144.8705
298,298,98.43,6.83,163.35,8.18,135.88,32.7,57.48,31.44,38.87,25.97,16.76,7.76,152.61,14.39,98.414,151.563,136.3015,54.911,38.365500000000004,24.7425,144.6375
299,299,98.59,6.46,155.49,25.68,119.59,35.54,41.16,23.31,37.97,24.63,25.83,6.68,157.97,12.55,98.4955,151.0345,136.1625,54.95550000000001,37.554500000000004,24.8045,145.874
300,300,98.68,6.78,120.89,47.12,131.56,33.81,55.21,25.2,39.2,25.85,22.65,9.09,136.76,40.24,98.5855,150.9065,136.106,55.432500000000005,37.732,24.98,146.118
301,301,98.68,6.41,145.2,23.21,130.77,63.84,44.53,22.29,38.96,25.32,24.79,10.02,138.53,22.09,98.67150000000001,151.8145,138.932,55.54799999999999,37.2955,25.4205,146.2955
302,302,98.87,6.72,164.99,18.81,144.76,17.39,76.01,19.35,36.04,22.74,26.77,8.37,150.87,9.32,98.7515,152.05249999999998,138.606,56.67999999999999,37.4855,25.5115,146.37
303,303,98.92,6.44,166.05,19.0,137.77,36.03,47.37,31.78,38.71,24.45,30.25,9.9,152.63,36.52,98.848,152.506,139.0885,56.173500000000004,38.246,25.268,146.26749999999998
304,304,99.13,6.5,152.08,18.74,127.69,23.38,58.63,18.54,44.39,36.35,22.51,11.77,146.43,28.59,98.9445,151.83350000000002,138.113,56.4335,37.55800000000001,25.2355,145.85750000000002
305,305,99.25,6.52,142.43,21.83,139.52,23.64,71.56,23.98,40.45,29.12,24.33,5.67,137.43,33.49,99.038,151.64749999999998,139.40699999999998,55.68149999999999,36.921,24.823500000000003,145.796
306,306,99.09,6.6,116.85,23.42,155.21,26.69,57.16,29.4,27.8,16.98,26.49,11.91,138.8,33.31,99.1325,151.278,139.5075,56.403499999999994,36.8685,24.538,146.01749999999998
307,307,99.35,6.61,160.16,28.03,125.41,51.26,78.56,23.77,42.95,32.3,27.03,14.03,143.61,22.62,99.22,151.9785,139.1945,56.7075,37.305499999999995,24.655499999999996,146.555
308,308,99.24,6.58,152.56,10.22,128.99,43.53,49.96,23.67,29.31,16.78,25.19,9.91,146.68,21.62,99.30199999999999,151.677,138.9475,55.883500000000005,37.5735,24.5135,145.84949999999998
309,309,99.49,6.7,157.67,17.71,140.32,44.9,47.07,20.89,42.12,31.97,31.07,10.65,146.6,33.02,99.388,151.156,138.823,55.705999999999996,37.634499999999996,25.1155,145.21099999999998
310,310,99.45,6.61,163.23,17.44,147.12,21.65,62.12,11.67,33.6,18.77,31.81,12.89,144.84,33.98,99.4645,151.40949999999998,139.578,56.034499999999994,37.762,25.4775,144.3645
311,311,99.52,6.5,163.17,16.19,136.0,39.99,78.44,18.47,44.48,35.25,21.39,5.75,147.65,20.88,99.5325,153.23899999999998,140.09750000000003,55.81550000000001,37.703500000000005,25.4675,144.956
312,312,100.0,6.95,159.48,23.79,155.97,24.66,56.12,19.63,44.25,32.94,18.24,5.41,147.23,33.69,99.6105,152.79850000000002,140.95499999999998,56.3635,37.82,25.582,145.443
313,313,99.76,6.9,150.52,22.63,137.72,34.89,50.04,21.23,30.49,17.42,20.76,5.7,143.17,20.51,99.6795,152.4355,140.1575,55.829499999999996,37.508500000000005,25.6915,145.90550000000002
314,314,99.8,7.05,142.77,29.5,141.08,31.39,38.12,21.71,27.05,15.37,23.29,6.05,137.44,24.17,99.756,151.95350000000002,140.777,56.277499999999996,37.1705,25.4775,144.7955
315,315,99.8,7.14,148.77,14.68,135.41,40.57,55.04,20.75,30.47,16.72,23.01,6.64,149.87,18.53,99.82149999999999,152.33599999999998,142.2205,56.088499999999996,36.7945,25.959500000000002,144.17950000000002
316,316,99.91,7.0,149.32,35.99,148.65,16.79,55.4,19.83,41.35,28.98,26.71,11.42,158.47,14.1,99.8885,152.392,142.563,55.794,36.390499999999996,25.936500000000002,144.628
317,317,100.08,7.0,158.56,21.03,159.53,18.26,37.69,19.64,43.01,35.42,21.39,7.49,139.4,26.51,99.9695,153.7235,142.86399999999998,56.36049999999999,36.8345,26.377500000000005,145.28050000000002
318,318,100.15,6.74,152.93,24.6,133.39,34.92,53.93,16.25,40.09,28.26,28.8,5.6,139.84,20.05,100.0405,152.579,144.076,55.553999999999995,37.0075,26.401999999999997,145.9065
319,319,100.12,6.88,160.56,8.67,134.69,14.37,47.73,25.03,40.52,28.04,33.07,13.98,141.04,14.53,100.12100000000001,152.6145,144.754,55.025999999999996,37.1315,26.619999999999997,146.09199999999998
320,320,100.04,6.92,157.48,26.65,141.95,32.22,50.83,25.44,38.03,25.12,22.45,14.79,148.59,13.88,100.191,151.19350000000003,143.8535,55.1105,37.207499999999996,26.669999999999998,146.52849999999998
321,321,100.24,6.73,136.39,36.29,147.92,15.06,55.49,20.62,41.29,28.62,27.08,7.9,148.27,23.81,100.27000000000001,151.4365,143.727,54.501999999999995,37.8435,26.25,146.657
322,322,100.25,7.11,157.73,18.75,128.81,44.27,65.33,30.17,29.81,16.9,28.96,10.23,160.12,13.48,100.3465,151.328,144.1355,52.5635,37.62349999999999,26.611,146.5265
323,323,100.45,6.9,156.41,18.27,150.16,18.6,56.33,23.14,31.95,19.08,25.97,7.55,130.43,27.02,100.4005,150.1215,143.4325,52.879999999999995,36.9835,27.5005,146.72050000000002
324,324,100.44,6.97,159.73,31.83,156.56,15.64,54.85,31.53,36.87,22.15,32.15,14.35,134.11,24.19,100.481,149.8415,142.672,53.10450000000001,37.392999999999994,27.502,147.238
325,325,100.59,6.84,143.55,33.44,146.37,41.98,65.67,11.03,32.37,18.46,23.87,7.26,146.4,17.56,100.5525,149.363,142.196,53.810500000000005,37.85,27.474,147.454
326,326,100.71,6.88,143.48,21.85,161.23,26.12,68.49,38.93,36.68,24.6,35.31,16.8,151.85,27.74,100.636,148.682,142.456,53.746,37.617999999999995,27.683500000000002,148.126
327,327,100.77,6.98,137.27,28.68,149.65,17.56,62.43,20.4,46.41,36.23,27.52,7.73,156.13,22.74,100.717,149.60049999999998,142.136,54.4905,37.7185,28.168,147.36599999999999
328,328,100.85,6.8,153.27,23.05,142.55,17.59,39.4,18.92,31.79,17.71,29.55,17.34,150.39,27.03,100.7955,150.0185,141.3855,55.312,37.6485,28.589000000000006,147.9305
329,329,100.89,6.91,129.25,46.43,122.31,56.23,48.76,19.81,43.64,34.29,32.07,16.65,155.33,25.28,100.88,149.4925,142.0165,55.795,37.3545,28.554499999999997,148.11700000000002
330,330,101.03,7.27,168.09,10.94,144.59,41.81,49.95,31.29,46.32,38.59,23.41,6.89,147.41,14.64,100.9605,149.86200000000002,142.13000000000002,56.17700000000001,37.116,28.045500000000004,147.6765
331,331,101.05,7.0,161.0,5.0,144.17,24.15,39.67,23.72,40.08,29.72,28.61,19.18,145.04,14.24,101.049,150.116,142.315,56.492999999999995,37.154999999999994,28.5005,147.4435
332,332,101.08,7.23,135.35,31.89,141.91,32.59,62.45,22.74,31.45,16.52,36.03,7.34,151.11,14.06,101.13449999999999,150.112,142.0355,56.35849999999999,37.032,28.845000000000006,147.3155
333,333,101.37,7.26,144.92,14.2,122.51,33.26,54.53,24.93,38.68,23.77,20.79,11.4,153.52,29.53,101.22149999999999,149.974,143.0715,55.854499999999994,37.741,28.9355,146.674
334,334,101.23,7.1,133.2,33.72,131.56,22.94,52.24,28.18,36.19,23.42,22.73,11.94,141.76,12.2,101.2955,149.377,142.876,56.346500000000006,38.439499999999995,29.2545,147.73100000000002
335,335,101.47,7.19,135.15,33.16,140.61,44.04,53.75,24.91,25.83,16.31,27.2,10.99,163.31,23.1,101.381,149.12449999999998,142.21200000000002,56.438,38.062,28.658499999999997,148.3535
336,336,101.53,7.17,167.69,20.37,142.25,28.56,70.29,19.4,43.36,36.57,36.4,17.04,143.27,24.16,101.451,148.97099999999998,142.55,55.6005,38.0195,29.031,148.237
337,337,101.65,7.23,166.92,14.2,144.52,24.22,54.12,40.79,41.61,28.66,29.81,14.48,150.69,27.86,101.53900000000002,149.94050000000001,141.543,55.19050000000001,38.078,28.469,146.728
338,338,101.84,7.25,142.41,34.21,146.01,32.33,63.59,28.74,34.21,20.28,28.11,5.63,143.57,33.6,101.62,151.23049999999998,141.061,55.6645,37.9295,28.652499999999996,146.877
339,339,101.73,7.19,167.95,6.65,136.96,29.46,55.37,30.59,35.75,21.24,22.89,10.23,132.23,20.27,101.699,151.29699999999997,140.37349999999998,55.678999999999995,38.0075,28.8745,147.2075
340,340,101.81,7.18,162.56,23.21,145.65,23.09,57.15,17.34,38.81,23.87,31.55,8.6,143.93,16.84,101.78850000000001,152.4445,141.97449999999998,55.355,37.4875,29.0745,146.56350000000003
341,341,101.95,7.16,136.31,40.8,142.33,35.99,52.8,20.9,38.83,28.36,33.97,16.86,145.71,19.35,101.8615,151.8905,142.0845,55.181000000000004,37.214999999999996,29.694,147.1865
342,342,101.99,7.22,154.97,29.32,149.53,32.02,55.25,24.69,43.99,34.52,30.77,7.91,147.29,32.37,101.9525,152.255,141.3625,55.366,37.1505,29.624000000000002,147.629
343,343,101.93,7.14,144.47,32.95,146.25,23.25,66.17,30.1,45.92,37.63,32.35,14.85,151.57,21.34,102.03999999999999,153.22899999999998,141.6795,55.508,37.483999999999995,29.6065,147.0935
344,344,102.15,7.37,154.68,38.57,143.28,17.35,56.68,18.39,29.32,16.52,20.23,7.28,146.56,15.64,102.10549999999999,154.4045,142.9335,55.677,37.554500000000004,29.922500000000003,146.69699999999997
345,345,101.99,7.1,140.48,27.77,153.13,26.51,48.92,17.27,31.52,17.42,31.32,18.52,144.07,31.37,102.1885,154.134,143.994,55.942499999999995,37.1665,30.5875,146.5265
346,346,102.47,7.15,162.87,11.72,141.09,23.18,60.29,20.62,37.85,22.66,24.07,8.26,121.67,22.8,102.2585,155.193,144.413,55.6235,37.4055,30.921999999999997,145.4125
347,347,102.39,7.33,163.07,24.16,140.01,39.17,71.91,32.83,43.44,31.66,31.19,12.57,159.11,26.95,102.32350000000001,155.18400000000003,144.56900000000002,54.701,37.042,30.404000000000003,145.9685
348,348,102.43,7.26,154.6,14.9,128.8,25.74,39.69,16.12,33.35,19.07,33.99,13.84,157.0,28.06,102.3845,155.4675,144.9415,55.00699999999999,36.387,30.752999999999997,145.872
349,349,102.68,7.37,152.2,24.29,154.33,25.43,42.28,16.72,33.24,19.71,36.07,14.92,142.45,29.36,102.44650000000001,156.2955,145.1795,54.2155,36.564499999999995,30.901000000000003,146.265
350,350,102.49,7.32,157.01,34.81,146.79,32.02,46.47,18.93,40.87,26.83,35.8,20.7,159.87,15.95,102.52050000000001,155.4475,146.43200000000002,53.4785,37.1045,31.434999999999995,147.469
351,351,102.87,7.4,168.29,15.15,129.73,24.02,43.37,20.8,38.79,23.52,27.21,8.7,153.89,23.36,102.5925,155.548,146.645,53.6595,36.978,31.089,147.704
352,352,102.83,7.23,154.83,20.56,148.25,10.42,65.29,39.13,38.12,25.05,35.68,16.55,140.4,37.71,102.6575,156.549,146.935,54.4855,37.202999999999996,30.964499999999997,148.03199999999998
353,353,102.68,7.25,168.43,15.37,147.59,37.36,57.91,24.91,40.09,26.18,27.11,15.98,145.59,35.84,102.72,156.13000000000002,146.1705,54.8375,37.177,30.857499999999998,147.514
354,354,102.89,7.1,127.79,12.55,152.77,24.03,57.55,31.48,28.43,14.97,36.03,17.8,138.35,18.88,102.79950000000001,156.934,146.8535,53.555499999999995,36.255,30.423999999999996,147.56099999999998
355,355,102.87,7.39,156.33,17.96,148.99,24.08,47.37,23.11,30.61,17.84,33.89,16.58,141.03,13.74,102.8575,157.3615,145.876,54.17,36.345,30.664500000000004,146.7135
356,356,102.83,7.35,167.51,20.29,145.37,32.24,51.84,25.63,36.09,23.19,26.04,4.86,154.39,29.54,102.9395,158.859,145.83100000000002,53.977999999999994,36.823,30.79,146.71049999999997
357,357,102.87,7.5,172.59,22.06,151.97,35.32,60.24,25.34,28.51,14.97,36.79,17.37,148.76,16.77,102.9695,156.61350000000002,146.317,53.626,36.542500000000004,30.710999999999995,147.77450000000002
358,358,103.08,7.47,158.97,21.51,150.77,27.5,47.76,25.2,37.76,23.69,31.07,17.76,151.43,16.58,103.04549999999999,156.476,146.385,53.028999999999996,36.158500000000004,30.820999999999998,146.95250000000001
359,359,103.21,7.57,150.99,21.46,162.01,14.5,40.63,18.71,46.55,35.51,33.57,15.74,156.31,9.95,103.1045,155.7795,147.949,54.5625,36.326499999999996,31.171,146.714
360,360,103.25,7.32,164.57,15.73,149.91,13.0,60.77,30.67,36.28,23.06,24.63,8.36,148.63,23.97,103.1505,155.7095,147.5225,55.902499999999996,36.954,30.769,147.23749999999998
361,361,103.25,7.51,156.33,22.59,148.13,27.58,69.32,18.98,43.33,33.1,31.48,7.95,152.27,25.27,103.2375,156.07150000000001,147.113,56.352999999999994,36.933,30.921499999999998,146.884
362,362,103.24,7.59,146.59,12.57,134.24,32.13,62.29,17.91,43.47,30.5,28.63,12.67,136.93,18.24,103.2935,156.10750000000002,147.85700000000003,56.897000000000006,37.167500000000004,31.2375,146.209
363,363,103.52,7.42,160.55,28.03,159.91,15.18,40.53,15.88,27.48,15.93,23.68,11.01,152.51,20.33,103.36749999999999,155.244,148.436,57.08449999999999,37.107,31.343,147.0545
364,364,103.31,8.06,163.23,17.21,123.73,38.05,68.97,22.67,31.12,18.12,25.04,8.49,129.61,26.9,103.44749999999999,154.839,147.62650000000002,56.523,36.472,31.8675,147.85250000000002
365,365,103.63,7.31,170.43,18.7,152.23,29.8,45.08,34.97,41.08,25.68,33.83,17.56,144.01,24.46,103.5205,156.8355,146.82850000000002,55.90400000000001,36.5085,31.216500000000003,147.91899999999998
366,366,103.07,8.05,117.96,44.1,150.81,18.03,53.25,27.11,32.24,18.01,22.49,5.95,142.95,20.61,103.5865,156.703,146.8165,56.237,36.32000000000001,31.1235,146.98700000000002
367,367,103.91,7.57,160.32,8.26,141.37,21.92,59.97,25.46,35.76,20.84,33.39,12.73,142.67,32.59,103.65650000000001,155.50349999999997,146.49,55.6475,35.874,31.308999999999997,145.8035
368,368,103.61,7.65,140.67,32.99,160.08,15.71,70.36,11.46,36.71,24.46,40.99,17.25,152.23,17.81,103.73299999999999,155.50650000000002,146.776,55.5715,37.0105,31.573,146.5535
369,369,103.6,7.58,150.8,22.22,145.8,25.34,69.08,31.55,45.79,35.56,28.03,14.38,152.92,19.28,103.8105,155.8875,147.6715,56.2355,36.582,31.843499999999995,146.792
370,370,104.23,7.46,164.25,27.85,138.6,32.49,55.48,29.31,40.45,29.82,38.85,18.47,152.8,16.47,103.87,155.80800000000002,148.1745,57.116,36.634,32.0265,146.09699999999998
371,371,103.99,7.4,169.01,14.52,144.61,16.3,54.25,24.68,43.48,35.46,33.53,13.61,140.39,18.71,103.94800000000001,155.7875,148.15500000000003,56.678,36.6245,32.1365,146.603
372,372,104.31,7.59,137.56,18.16,159.83,14.67,69.04,20.33,36.91,20.77,37.79,16.37,157.31,16.01,104.02550000000001,156.18099999999998,148.84300000000002,56.6115,36.4675,32.56,146.503
373,373,104.28,7.61,160.33,24.84,131.4,21.36,46.68,23.33,27.39,16.06,37.6,10.12,161.55,16.12,104.075,156.847,150.449,56.075,36.4585,33.2665,147.106
374,374,104.35,7.39,167.72,16.33,136.81,23.86,45.17,14.72,29.16,16.87,23.01,10.54,139.68,34.07,104.1285,155.799,150.1915,57.483000000000004,37.150999999999996,34.015,147.485
375,375,104.19,7.42,153.68,19.09,148.75,18.8,54.03,30.41,26.84,17.34,32.03,17.73,122.39,18.5,104.20750000000001,155.9035,152.2075,57.588,37.7735,35.354499999999994,148.77100000000002
376,376,104.23,7.98,143.52,24.38,138.84,39.71,40.05,13.51,27.17,15.83,29.75,17.71,130.72,24.97,104.27950000000001,155.37449999999998,152.9765,57.8565,38.027,35.4945,148.2285
377,377,104.4,7.74,172.65,15.19,157.69,11.73,58.72,5.05,51.24,44.37,42.07,17.4,163.76,13.22,104.35,157.9465,153.4385,57.647499999999994,38.063,36.0215,148.827
378,378,104.63,7.68,166.59,13.16,168.68,14.31,61.04,30.23,29.19,17.07,36.48,21.67,156.2,5.71,104.40450000000001,158.657,153.846,57.1255,38.1195,35.82600000000001,149.20999999999998
379,379,104.4,7.69,149.4,29.16,172.07,12.32,58.24,15.4,47.59,39.15,37.23,15.86,142.41,22.94,104.4375,160.1635,153.93400000000003,56.878,37.95,35.241,148.7085
380,380,104.81,7.48,164.16,11.54,149.52,34.97,52.01,35.35,36.09,21.66,26.83,12.16,158.75,18.62,104.51799999999999,159.4195,154.5575,55.5865,37.743,35.7315,148.4045
381,381,104.8,7.79,164.2,23.73,161.89,26.84,67.99,25.87,40.19,27.49,39.95,13.3,150.27,27.07,104.572,159.12449999999998,155.676,55.824,38.0985,35.8725,148.587
382,382,104.23,8.36,159.91,31.11,166.36,20.63,51.56,22.7,43.29,30.45,42.76,16.12,148.99,22.99,104.606,156.76600000000002,155.762,55.42,37.802,35.7025,149.0615
383,383,104.59,7.63,139.59,16.9,154.76,15.56,68.69,26.63,41.33,28.46,38.65,13.88,160.09,17.84,104.655,157.85,155.8345,54.6155,37.646,35.0985,148.6
384,384,104.89,7.83,165.32,16.95,164.05,20.15,71.07,23.31,43.57,30.67,51.83,31.27,155.33,15.62,104.6875,157.54950000000002,156.3885,54.886,38.3925,34.555,147.643
385,385,105.07,7.66,159.85,25.03,167.61,16.81,50.45,18.21,46.15,35.88,36.63,26.19,133.16,33.23,104.73949999999999,157.37,156.704,55.337,39.062,35.037,148.4395
386,386,104.48,8.13,169.4,25.76,160.05,20.43,49.07,22.07,32.96,19.78,33.03,14.21,154.92,18.38,104.7725,158.42000000000002,157.173,55.063,39.377500000000005,34.964,148.59949999999998
387,387,105.0,7.85,174.53,7.64,149.52,22.61,49.53,12.31,36.89,22.82,29.48,11.89,150.33,32.73,104.797,159.074,158.0795,55.798,39.5575,35.4925,149.8095
388,388,104.27,8.91,170.8,17.78,161.84,24.67,65.41,19.55,33.32,19.74,29.29,15.82,142.2,43.83,104.82549999999999,158.624,158.2315,55.186,39.0855,34.716499999999996,149.134
389,389,105.21,7.9,135.92,40.05,158.27,20.98,43.25,18.24,41.65,27.05,37.84,23.51,146.84,24.63,104.87449999999998,158.1145,158.272,55.778499999999994,39.674,34.827,148.7935
390,390,105.31,7.75,158.35,25.11,160.97,8.46,60.23,18.54,47.56,37.42,41.67,18.97,156.45,11.2,104.90599999999999,157.838,157.82,56.29299999999999,39.25,34.343,148.4755
391,391,104.67,8.36,121.84,38.95,146.33,16.98,46.17,21.44,37.55,23.31,30.13,8.64,149.88,33.03,104.96,157.1215,157.8735,56.5745,38.9015,34.3355,147.8505
392,392,105.29,8.02,159.24,24.25,161.28,14.28,52.95,15.27,33.79,19.28,25.71,17.44,148.08,14.87,104.96849999999999,156.14950000000002,158.2525,55.735,38.3495,33.79,148.187
393,393,104.93,8.6,154.32,27.63,142.48,38.09,52.09,7.06,42.32,31.12,26.73,10.05,142.41,10.77,105.04849999999999,156.32999999999998,157.43900000000002,56.197,37.655499999999996,32.6645,148.0975
394,394,105.39,7.98,164.13,19.6,143.12,21.64,54.19,26.94,42.55,28.58,32.65,10.2,155.61,9.65,105.12650000000001,157.1365,158.29149999999998,54.802499999999995,37.847500000000004,32.826499999999996,147.63299999999998
395,395,104.85,8.62,174.68,11.3,158.13,27.07,48.55,37.2,33.15,18.3,30.57,15.09,125.59,35.06,105.16199999999999,157.01100000000002,157.587,54.642500000000005,37.6025,31.7315,147.64
396,396,104.72,8.89,156.6,23.7,156.97,19.6,54.75,24.92,30.77,16.93,40.32,9.99,154.92,21.74,105.22049999999999,157.186,156.911,55.4095,37.793,31.576000000000004,148.4305
397,397,104.97,8.64,163.65,15.08,160.73,19.67,46.48,28.96,41.8,27.69,26.55,12.13,150.25,11.83,105.26050000000001,156.3625,157.1085,56.61600000000001,38.171,31.901999999999997,148.304
398,398,105.61,8.06,156.4,26.21,169.49,16.62,72.89,23.1,40.96,27.92,38.69,14.1,149.39,22.71,105.28900000000002,155.256,157.863,56.79100000000001,38.0,32.51649999999999,147.9795
399,399,105.03,8.62,143.87,19.49,163.03,18.92,68.53,13.8,39.11,28.34,27.55,14.53,136.05,29.26,105.346,152.984,158.0085,55.376999999999995,38.216,32.3745,148.1515
400,400,105.89,7.86,149.83,12.12,150.59,18.35,57.64,22.41,29.12,17.65,26.68,13.39,146.25,33.06,105.36600000000001,154.5605,158.4725,55.492,38.0815,32.342499999999994,149.0355
401,401,104.97,9.04,144.76,32.83,169.47,24.16,51.2,12.8,29.15,18.33,29.04,12.28,157.0,18.92,105.412,154.0285,157.62150000000003,55.571000000000005,37.516000000000005,32.4755,147.78500000000003
402,402,105.83,8.26,163.52,11.48,150.09,16.19,60.8,26.03,29.41,15.55,20.25,7.74,147.2,25.84,105.4885,155.2425,158.7915,55.492,37.525999999999996,32.741,147.379
403,403,106.15,8.05,155.72,25.34,171.81,6.86,40.8,22.16,45.17,33.39,41.89,18.73,150.8,19.45,105.522,155.2005,158.85999999999999,55.75500000000001,38.028,32.596999999999994,147.7255
404,404,105.6,8.55,162.81,9.58,149.96,22.15,67.87,31.38,38.67,23.28,29.93,10.2,155.47,24.83,105.49000000000001,153.798,159.362,55.511,37.57000000000001,33.32899999999999,147.8005
405,405,106.24,7.95,163.35,24.43,154.09,14.67,65.79,31.47,49.96,37.56,33.52,24.66,148.97,10.63,105.46200000000002,153.852,159.826,55.2515,37.7025,33.48,147.3935
406,406,105.28,8.91,152.93,15.24,164.0,13.2,73.2,27.13,40.52,26.93,39.55,15.54,152.39,7.18,105.4595,152.4265,160.026,55.544,37.6125,34.383500000000005,149.0265
407,407,105.57,8.73,152.4,10.08,164.61,21.36,53.03,32.48,33.47,19.24,41.77,14.31,143.84,13.62,105.526,152.19,160.041,55.736000000000004,37.6305,34.138999999999996,148.41649999999998
408,408,105.41,9.31,125.36,25.43,164.75,15.86,37.13,20.55,37.64,22.87,26.45,15.59,145.64,15.48,105.519,151.40550000000002,159.627,56.0345,37.26,34.747,148.1135
409,409,105.61,8.89,167.45,6.66,167.55,15.43,45.55,13.92,38.96,23.46,37.2,25.43,164.52,18.13,105.576,149.779,158.06,54.6385,37.189499999999995,34.6945,148.094
410,410,106.23,8.28,147.71,33.43,143.95,13.16,61.81,19.94,36.25,20.71,44.33,10.55,131.44,34.98,105.64500000000001,150.901,158.64100000000002,53.871500000000005,37.060500000000005,35.084500000000006,148.685
411,411,106.2,8.42,146.12,19.71,169.73,8.79,44.59,17.12,37.75,22.0,35.44,20.56,141.76,27.01,105.63499999999999,150.4355,159.077,53.5355,37.572500000000005,35.4825,149.703
412,412,105.96,8.83,158.4,14.31,162.65,11.12,58.21,36.31,43.83,34.11,22.83,22.32,155.01,11.52,105.7145,150.3955,158.76999999999998,52.411,37.709,36.019999999999996,148.655
413,413,104.29,10.86,126.27,17.84,152.52,21.66,47.21,20.73,33.16,19.19,41.37,13.15,143.91,22.46,105.70049999999999,150.31900000000002,158.29149999999998,52.73350000000001,38.373999999999995,36.427,148.8785
414,414,104.83,10.41,165.21,15.02,152.4,45.01,49.0,18.12,45.2,35.97,35.67,13.94,147.47,10.61,105.7165,150.76500000000001,157.3565,53.431000000000004,38.1295,35.838499999999996,149.07
415,415,104.8,10.1,146.17,25.49,162.13,21.83,54.4,23.57,31.35,18.68,48.64,32.43,158.25,14.9,105.65299999999999,151.0025,158.036,52.3255,38.258500000000005,36.554500000000004,148.7345
416,416,106.05,9.4,151.87,22.34,157.27,20.82,58.59,14.8,31.13,18.11,35.43,19.04,142.72,29.14,105.58699999999999,151.0615,158.5,52.9575,37.206,36.967,149.2945
417,417,104.83,10.63,147.96,24.04,152.45,14.29,52.45,22.96,34.39,19.65,38.71,12.23,144.19,18.92,105.61299999999999,151.16649999999998,158.4605,51.886,36.9365,37.207499999999996,149.251
418,418,106.75,8.37,123.87,36.86,138.15,29.47,44.97,35.34,39.55,24.84,37.64,24.68,149.0,25.02,105.6905,151.636,158.7695,52.9865,37.289,36.679500000000004,148.72549999999998
419,419,106.41,9.12,166.31,34.07,174.65,11.86,53.19,24.61,36.53,22.35,35.35,14.06,147.87,27.9,105.72549999999998,153.15,158.25,53.80550000000001,37.3835,37.8105,149.334
420,420,105.69,9.74,140.52,32.11,159.31,15.33,50.92,20.67,39.36,22.1,34.64,11.17,166.61,20.5,105.76849999999999,152.3735,156.79850000000002,54.6245,37.646,38.2205,148.7225
421,421,106.56,8.84,143.96,21.93,163.33,23.86,28.71,21.06,31.88,18.38,39.79,13.27,136.04,30.0,105.7385,152.47750000000002,157.5565,54.280499999999996,37.959999999999994,38.12,150.051
422,422,105.55,10.12,161.99,27.19,140.52,21.67,67.25,20.33,42.71,30.58,28.39,11.76,151.67,30.09,105.78899999999999,152.328,156.45250000000001,53.942499999999995,38.099000000000004,37.972500000000004,150.75500000000002
423,423,106.47,8.98,164.64,21.34,153.11,21.85,54.75,21.73,40.28,25.67,30.12,23.58,154.63,22.0,105.799,152.7465,156.41400000000002,54.26649999999999,37.99,39.0895,150.547
424,424,104.33,12.33,167.56,19.42,163.55,13.67,45.76,18.47,41.25,27.39,44.25,10.36,148.76,25.85,105.8785,154.163,156.9995,54.27049999999999,38.058499999999995,38.653000000000006,150.62150000000003
425,425,104.92,11.66,164.53,17.48,163.37,11.92,78.43,18.71,28.91,19.52,41.77,19.63,160.17,18.44,105.833,154.134,157.349,55.589999999999996,37.6805,38.714000000000006,150.8625
426,426,105.8,10.03,155.03,29.65,163.21,13.51,51.77,23.24,35.13,19.52,44.36,25.09,151.52,10.42,105.8415,155.55149999999998,157.3485,55.586,38.3975,38.116499999999995,150.30599999999998
427,427,107.12,8.73,161.79,11.88,170.79,6.24,75.04,16.08,40.52,25.32,31.21,7.01,133.33,16.51,105.8115,156.08800000000002,157.3315,55.94599999999999,38.705,38.3955,150.486
428,428,106.11,10.19,155.64,24.14,154.36,22.36,53.51,18.92,39.53,27.67,49.07,25.42,157.81,15.66,105.8575,156.1105,157.1475,56.82899999999999,38.905,38.4475,150.59449999999998
429,429,106.47,9.49,151.92,35.11,138.52,9.45,61.93,25.65,44.21,32.27,45.4,16.83,152.29,12.42,105.8315,157.623,157.6475,57.27,38.357,37.988,150.885
430,430,105.63,10.44,149.79,23.08,159.11,14.22,54.93,11.83,42.53,30.51,42.32,19.18,158.01,18.77,105.81499999999998,157.53500000000003,156.5105,58.262,38.4065,38.684999999999995,150.57350000000002
431,431,107.21,8.97,143.13,33.44,147.65,15.23,37.83,9.7,40.53,27.29,32.49,18.89,155.84,13.51,105.8305,158.243,156.8015,59.095499999999994,37.939,38.695499999999996,149.3585
432,432,106.16,10.3,166.77,19.48,161.88,14.02,64.69,25.13,41.65,29.44,45.17,21.99,150.85,24.32,105.6925,158.3345,156.91950000000003,60.645999999999994,38.245,38.744,149.607
433,433,105.88,10.88,154.6,15.36,164.23,14.29,47.29,29.62,34.53,20.49,32.64,14.08,145.4,22.43,105.70349999999999,156.9575,158.164,59.405499999999996,38.155,39.2445,149.868
434,434,103.92,13.72,164.63,14.36,159.39,14.79,75.39,28.55,37.64,23.12,36.89,15.22,152.29,13.44,105.67999999999999,156.645,159.162,60.29549999999999,38.0265,39.7025,149.6985
435,435,104.97,12.16,174.52,13.33,162.12,9.43,54.32,25.32,45.69,32.59,36.69,16.02,147.12,24.98,105.73949999999999,155.769,158.358,60.504999999999995,38.188,39.162,149.48
436,436,105.45,11.5,162.6,15.89,156.93,27.46,65.79,27.65,37.28,22.26,41.01,17.87,146.32,16.21,105.7755,156.299,158.743,60.1,38.650999999999996,39.732,148.8315
437,437,105.75,11.6,148.41,15.85,148.77,34.34,70.11,30.08,38.39,24.25,39.75,11.47,146.36,24.22,105.83699999999999,156.595,158.328,58.88950000000001,38.481,39.4565,148.628
438,438,106.23,11.23,154.12,24.74,148.15,21.36,53.79,24.42,28.59,18.06,28.45,12.27,154.81,20.59,105.77350000000001,156.495,156.019,57.698,38.4705,39.6875,149.244
439,439,106.08,11.22,164.55,13.19,151.91,10.31,73.03,34.11,37.52,22.35,49.29,24.72,141.64,21.05,105.85249999999999,155.6145,155.66500000000002,59.09649999999999,37.982000000000006,39.11450000000001,148.536
440,440,106.0,12.03,154.68,10.0,165.13,16.04,67.59,18.59,30.01,16.38,34.85,10.83,142.31,18.3,105.947,156.24899999999997,157.0155,57.82650000000001,38.103,39.090999999999994,148.394
441,441,103.8,14.99,145.79,18.18,165.69,16.66,59.72,30.17,38.0,22.56,40.76,10.51,141.01,20.25,106.082,156.301,157.55149999999998,57.859500000000004,37.554500000000004,38.533,147.291
442,442,105.77,12.38,134.45,12.41,165.41,14.62,42.44,27.06,40.91,28.18,38.4,25.9,156.89,21.11,106.074,155.888,158.935,58.9375,37.6575,39.334500000000006,147.5025
443,443,106.0,12.2,158.39,20.98,173.07,9.86,72.55,26.63,37.71,24.97,39.28,16.02,151.24,22.71,106.146,155.571,158.7285,57.790499999999994,37.4645,38.878,147.41799999999998
444,444,105.52,12.93,150.04,20.31,147.47,20.66,49.95,31.86,44.48,36.21,33.44,23.37,144.39,29.52,106.24749999999999,156.53349999999998,158.94750000000002,59.7605,37.8425,39.79,148.7415
445,445,105.64,12.8,175.13,20.12,171.07,17.63,70.33,35.6,38.17,24.05,53.17,32.63,147.2,21.6,106.404,155.4035,158.64550000000003,58.8045,37.839000000000006,40.241499999999995,147.54699999999997
446,446,107.03,11.31,160.95,22.33,154.91,15.7,27.56,14.83,31.73,16.3,38.85,22.49,147.45,22.34,106.569,155.1515,158.44,57.81850000000001,37.574,40.0525,147.25449999999998
447,447,105.85,12.44,159.79,20.58,124.61,20.81,51.21,37.92,40.31,26.97,35.83,21.26,145.65,21.05,106.62899999999999,155.081,158.933,57.00250000000001,37.167500000000004,40.428000000000004,146.902
448,448,107.69,10.53,138.03,38.52,147.28,44.04,81.48,15.22,29.76,18.29,37.61,36.71,143.65,24.21,106.60150000000002,155.34300000000002,159.225,57.144499999999994,37.408500000000004,40.8125,147.286
449,449,108.36,9.73,164.61,15.72,165.53,20.15,36.53,21.49,46.63,32.82,44.93,7.38,149.45,19.54,106.58800000000001,155.153,159.429,56.704499999999996,37.631,41.310500000000005,146.626
450,450,108.33,9.76,150.83,25.41,169.83,16.75,55.59,32.67,31.56,18.22,31.16,11.12,135.95,19.55,106.6405,155.3,159.717,54.9755,37.469,40.944,147.1455
451,451,107.05,11.82,134.87,31.66,175.32,15.07,59.39,29.86,42.59,28.18,48.52,31.13,160.07,15.94,106.78399999999999,155.5855,159.6625,56.0585,38.011,41.171499999999995,147.00849999999997
452,452,107.6,10.72,160.43,22.02,157.75,24.56,41.75,21.12,37.79,25.2,36.04,14.41,149.16,15.41,106.976,155.4415,159.5435,56.2805,37.984500000000004,41.963,147.542
453,453,107.91,10.12,173.85,12.89,168.61,12.12,86.69,18.74,42.09,27.79,50.88,25.26,171.87,16.11,106.926,156.641,159.9545,56.916,37.9345,42.577000000000005,146.788
454,454,107.05,11.75,142.03,24.69,153.35,17.4,56.27,23.64,37.57,22.63,45.92,26.55,128.4,15.78,107.0305,156.649,159.11849999999998,55.686,37.871500000000005,42.9705,146.278
455,455,108.27,9.98,169.48,7.99,158.01,12.61,34.6,26.61,40.39,27.88,32.91,24.34,141.27,24.59,107.133,157.9095,160.137,55.753,37.7395,44.053000000000004,146.827
456,456,106.65,12.4,161.19,19.5,166.79,12.68,49.47,11.25,29.15,16.6,48.52,13.42,139.27,12.57,107.1635,156.6315,159.3175,56.090500000000006,37.5985,43.454,147.3775
457,457,105.2,14.92,153.65,31.1,154.61,11.61,72.95,8.83,43.21,28.64,47.44,18.5,154.04,22.88,107.232,157.044,159.7165,57.415,37.929500000000004,43.0855,148.0165
458,458,105.96,13.41,150.32,11.9,152.23,25.37,44.99,23.24,33.04,19.28,38.41,10.54,141.61,16.8,107.35999999999999,156.924,161.69400000000002,58.306000000000004,37.7735,43.665499999999994,148.07999999999998
459,459,107.13,12.05,167.49,13.49,157.67,13.37,38.45,26.83,34.28,19.79,41.96,14.76,152.03,25.1,107.3555,157.9525,161.8895,56.468500000000006,38.559,45.1865,148.4535
460,460,108.87,9.83,160.39,16.43,164.04,10.8,89.25,17.43,40.85,26.54,39.4,15.48,139.57,25.29,107.31800000000001,158.474,161.323,56.814499999999995,37.934999999999995,44.9665,148.57049999999998
461,461,107.64,11.18,142.91,30.15,163.31,12.79,64.16,25.72,37.47,22.76,56.59,20.3,151.68,15.48,107.252,158.64299999999997,160.131,57.5055,38.103500000000004,45.889,148.9325
462,462,104.77,16.2,158.44,16.52,173.63,9.92,55.15,25.41,39.91,25.15,50.68,10.98,141.81,13.83,107.332,160.298,159.6825,56.742,37.782,46.198499999999996,147.693
463,463,108.09,11.28,158.55,15.59,156.35,16.63,47.95,22.01,36.45,19.38,47.15,21.58,141.04,36.63,107.252,160.4965,160.12349999999998,57.60600000000001,37.85850000000001,46.169,148.39950000000002
464,464,107.57,12.15,175.25,11.22,167.84,15.35,51.29,25.9,41.84,28.09,55.09,19.89,155.37,20.34,107.234,158.59750000000003,159.70499999999998,54.75,37.8195,46.9505,147.21599999999998
465,465,106.25,13.92,149.57,14.2,154.68,30.22,77.08,16.13,35.35,20.1,41.19,28.09,158.21,17.3,107.28399999999999,159.296,159.4715,54.717000000000006,37.907,47.452000000000005,148.4455
466,466,108.4,10.95,169.2,10.23,162.89,30.47,54.05,34.12,38.35,23.05,31.48,23.02,160.23,22.81,107.22,158.02849999999998,159.6235,55.7975,37.2755,47.7605,149.4155
467,467,108.41,10.87,157.39,19.45,164.16,9.87,69.03,14.05,37.19,20.1,47.43,12.19,146.92,30.23,107.2175,157.1375,159.7765,56.78349999999999,37.662,47.699,149.7635
468,468,107.6,12.37,158.6,18.96,151.19,14.48,44.73,32.16,45.47,30.84,68.03,33.79,151.12,10.7,107.31800000000001,157.0405,159.6035,55.5595,37.3715,48.2495,149.003
469,469,107.61,12.67,175.04,12.95,154.2,16.66,43.45,16.3,34.15,19.27,40.53,15.72,151.79,12.94,107.48949999999999,156.5,159.0665,56.1725,37.608999999999995,47.878499999999995,149.581
470,470,107.01,13.43,154.21,44.16,145.99,21.24,69.41,23.76,34.93,20.89,49.61,17.17,143.19,27.61,107.53899999999999,156.333,158.943,57.5715,37.4955,48.789,149.16299999999998
471,471,108.65,10.79,167.97,21.38,166.35,16.8,44.12,19.21,36.16,20.98,54.71,25.51,135.28,28.12,107.5035,156.5575,158.6805,55.263,37.387,49.325500000000005,149.416
472,472,106.0,15.13,164.4,24.01,166.57,20.95,59.03,24.18,39.32,23.34,35.45,9.98,163.29,19.76,107.492,157.8415,158.379,54.891,37.41,48.84,149.8675
473,473,107.55,12.78,135.87,56.23,160.24,15.01,29.57,13.26,41.31,25.88,66.51,41.09,148.2,25.56,107.696,158.67000000000002,157.77349999999998,55.093500000000006,36.915,48.612,149.6695
474,474,108.05,11.81,156.0,27.07,148.68,18.4,55.61,25.88,39.32,22.51,55.95,42.45,152.99,19.1,107.66900000000001,157.962,158.2125,56.208000000000006,37.2185,49.376,150.172
475,475,106.99,13.82,144.13,25.55,161.05,15.25,56.21,34.33,27.76,15.75,39.08,7.02,160.67,11.97,107.71,157.7395,157.91899999999998,56.411,37.1165,48.8575,150.5435
476,476,106.6,14.75,143.37,18.06,169.85,12.8,69.19,35.81,36.88,22.05,47.29,15.7,146.23,9.94,107.801,157.30450000000002,157.469,54.337,37.3905,48.38250000000001,150.2695
477,477,107.21,13.95,151.71,10.34,151.15,21.3,48.47,25.37,37.4,24.36,58.45,27.51,138.83,24.21,107.72049999999999,156.3225,157.77450000000002,55.553999999999995,37.5945,48.682,149.7775
478,478,109.39,10.92,139.51,24.16,141.49,21.42,57.25,28.56,37.79,21.15,30.99,17.78,153.17,16.85,107.77149999999999,156.1085,158.118,54.503,37.501000000000005,48.526,149.48899999999998
479,479,108.12,12.81,164.15,10.6,155.2,27.48,66.43,28.2,32.01,17.93,60.17,20.56,143.67,31.26,107.85350000000001,156.131,158.561,55.059000000000005,37.271,46.2005,149.4045
480,480,108.16,12.86,164.88,13.15,158.79,27.06,43.08,19.64,38.68,21.5,50.13,23.19,144.63,18.58,107.84349999999999,154.56300000000002,158.839,56.955,37.795500000000004,46.1745,149.0985
481,481,107.41,14.17,168.59,21.65,157.28,27.61,56.72,18.37,37.93,23.17,46.88,23.97,160.71,10.72,107.893,155.275,159.35,57.09400000000001,38.291,46.5025,148.68099999999998
482,482,108.85,12.45,175.01,3.87,161.52,15.13,59.2,22.39,30.01,16.19,46.12,32.44,137.85,21.42,107.87650000000001,154.506,158.44199999999998,59.291999999999994,38.729,46.717,149.6465
483,483,107.55,14.39,144.39,35.09,165.13,15.64,70.24,25.06,42.52,24.4,62.43,22.09,151.09,26.46,108.001,154.17000000000002,158.0075,59.01649999999999,39.081,48.12,149.33149999999998
484,484,108.39,12.96,170.8,14.8,161.97,14.8,55.35,25.62,39.8,20.79,44.72,17.82,162.8,8.41,107.99099999999999,154.844,158.4415,61.0095,38.734,47.369,149.66
485,485,108.07,13.7,140.87,45.27,145.68,23.52,35.6,13.7,40.83,23.01,31.69,16.84,152.73,26.49,108.09049999999999,155.052,158.811,60.2395,39.4875,46.063,149.224
486,486,106.79,15.93,149.56,34.34,169.0,7.0,78.39,16.82,42.43,24.91,37.47,21.89,150.39,22.05,108.11699999999999,155.798,158.8625,60.9875,40.1815,47.0645,148.20250000000001
487,487,109.43,12.35,153.11,32.67,171.03,17.37,48.01,21.32,35.32,17.8,44.31,17.48,141.15,27.2,108.15299999999999,156.137,158.4945,60.718,40.345,47.465999999999994,148.7115
488,488,109.24,12.3,159.05,3.66,160.05,26.22,55.85,17.4,40.87,21.91,21.52,11.86,149.43,28.74,108.13999999999999,156.949,158.647,60.3505,41.1655,46.0115,149.3995
489,489,107.41,15.32,143.68,29.15,159.76,17.14,81.37,22.28,44.64,30.76,40.01,21.09,145.67,24.43,108.023,157.9375,159.1245,59.8205,41.8,47.14,148.6335
490,490,108.0,14.46,168.45,9.86,156.21,14.24,72.19,15.04,44.84,27.83,56.17,38.84,134.84,22.69,107.9395,158.0555,159.661,59.073,42.09,46.525999999999996,148.6785
491,491,108.32,13.92,152.59,11.33,148.19,15.18,88.08,19.12,44.92,30.05,59.0,25.03,154.59,26.07,107.92789473684209,157.6963157894737,159.70684210526315,59.91473684210527,42.269473684210524,46.33631578947368,148.89157894736843
492,492,108.49,13.79,157.68,42.05,157.88,20.0,53.52,25.49,46.36,34.89,63.51,42.63,156.99,11.38,107.95666666666665,157.09111111111113,159.84166666666667,60.092222222222226,42.510555555555555,46.30611111111111,148.235
493,493,107.35,15.69,149.35,12.68,168.92,7.39,69.43,12.21,34.37,18.5,51.49,17.3,154.77,15.76,107.90411764705881,156.0370588235294,159.7429411764706,60.144705882352945,43.24588235294118,46.31705882352941,148.84588235294117
494,494,110.04,11.46,160.16,34.72,156.07,21.79,40.21,18.29,54.39,41.07,29.83,17.41,144.27,14.72,107.92624999999998,156.76500000000001,159.40625,59.51375,43.29125,45.31,148.705625
495,495,107.52,15.55,159.05,22.35,162.08,18.64,71.17,34.51,41.64,26.56,59.11,15.23,140.24,22.27,107.89533333333333,155.82933333333332,159.23533333333336,59.79133333333334,43.524,45.349333333333334,147.76600000000002
496,496,107.32,15.76,150.15,17.02,162.49,17.83,63.8,30.96,40.15,22.54,55.32,21.34,156.41,21.66,107.88285714285712,156.89785714285716,160.20357142857142,61.51928571428572,43.71642857142857,46.324999999999996,147.4114285714286
497,497,106.95,16.0,167.95,13.14,154.2,21.15,41.12,10.4,53.81,41.08,29.36,13.9,152.59,22.13,107.96692307692305,157.46230769230772,159.52692307692308,60.22153846153847,43.815384615384616,47.00615384615385,147.1823076923077
498,498,107.05,16.39,159.28,19.72,151.04,19.57,46.65,30.3,50.48,37.64,53.56,9.3,137.85,33.37,107.84499999999998,157.82500000000002,158.56833333333333,61.23916666666668,44.52333333333333,47.23083333333333,147.685
499,499,106.45,17.5,166.51,16.33,165.93,14.93,51.48,22.48,37.81,18.45,47.89,34.79,144.57,24.73,107.7181818181818,157.71363636363637,158.43363636363637,61.72909090909092,44.85545454545455,49.56818181818182,147.52636363636364


==> Results/LunarLander-v2.csv <==
,episode,NN_mean,NN_std,ET_mean,ET_std,RF_mean,RF_std,KNN_mean,KNN_std,SVM_mean,SVM_std,AdaBoost_mean,AdaBoost_std,XGBoost_mean,XGBoost_std,NN_mean_smoothed,ET_mean_smoothed,RF_mean_smoothed,KNN_mean_smoothed,SVM_mean_smoothed,AdaBoost_mean_smoothed,XGBoost_mean_smoothed
0,0,-184.16,10.28,-298.55,112.01,-210.16,59.64,-324.13,96.04,-387.43,267.76,-348.22,148.44,-282.49,124.77,-192.046,-308.879,-232.023,-212.427,-187.759,-296.476,-289.29200000000003
1,1,-171.59,23.82,-309.7,130.69,-298.75,137.45,-301.98,113.38,-251.17,108.22,-274.25,83.37,-193.38,30.56,-192.8881818181818,-299.9809090909091,-225.8063636363636,-209.03636363636363,-183.24727272727273,-296.7690909090909,-286.7809090909091
2,2,-177.91,22.56,-292.65,83.43,-246.35,60.77,-202.32,53.16,-231.63,146.21,-231.47,36.43,-295.98,102.96,-189.26250000000002,-295.1666666666667,-224.59583333333333,-203.5275,-180.13750000000002,-293.7475,-289.2191666666667
3,3,-200.16,38.56,-372.65,77.91,-216.05,93.59,-244.09,46.44,-203.26,129.96,-315.45,72.34,-331.48,93.36,-186.9446153846154,-290.66923076923075,-221.35153846153844,-198.54923076923075,-177.0469230769231,-291.0846153846154,-289.1853846153846
4,4,-183.78,23.48,-416.71,139.16,-222.42,76.51,-161.46,33.82,-137.91,6.02,-270.87,87.23,-336.77,120.64,-185.715,-284.3885714285714,-217.64142857142858,-196.03928571428574,-175.05285714285714,-285.4742857142857,-288.8014285714286
5,5,-174.87,26.91,-275.4,63.99,-224.94,52.26,-215.76,48.39,-128.96,8.76,-317.78,46.78,-337.48,92.14,-181.88466666666667,-282.37666666666667,-217.152,-192.06133333333335,-172.408,-286.77466666666663,-284.9426666666667
6,6,-186.31,41.11,-330.17,109.17,-209.45,117.6,-169.22,46.47,-127.64,7.99,-277.29,121.25,-264.33,98.67,-179.481875,-278.67375,-213.21,-189.30625,-170.7925,-284.11375,-287.104375
7,7,-205.82,96.39,-238.7,75.28,-250.47,102.36,-204.99,66.57,-126.68,10.64,-362.39,99.22,-231.83,76.55,-176.77,-275.4341176470588,-209.91411764705882,-189.31058823529412,-168.6164705882353,-277.5988235294118,-284.2894117647059
8,8,-204.31,48.78,-276.84,100.11,-201.0,62.02,-134.76,27.67,-131.51,13.4,-321.75,62.83,-223.32,58.06,-173.93555555555557,-273.4661111111111,-206.92222222222222,-188.25944444444445,-166.535,-278.1588888888889,-281.4011111111111
9,9,-231.55,73.61,-277.42,112.37,-240.64,72.13,-165.56,28.84,-151.4,15.99,-245.29,49.16,-395.86,202.03,-171.6442105263158,-268.8568421052631,-206.02157894736843,-186.58578947368423,-164.93473684210528,-278.11894736842106,-282.60105263157897
10,10,-201.31,48.62,-211.0,64.74,-163.64,49.57,-175.13,30.58,-138.13,11.43,-299.7,59.27,-261.67,111.11,-169.276,-266.665,-202.9725,-185.798,-163.5875,-277.2025,-277.6655
11,11,-149.38,17.15,-242.21,92.57,-211.28,112.39,-142.93,9.1,-145.93,7.56,-260.51,114.76,-316.04,159.11,-166.387,-261.04699999999997,-201.81,-176.73999999999998,-150.78300000000002,-272.94649999999996,-273.431
12,12,-159.13,62.32,-236.7,81.01,-182.42,31.85,-138.81,7.53,-139.96,8.68,-259.13,84.28,-288.78,92.05,-164.46800000000002,-254.15749999999997,-195.78,-169.933,-145.29000000000002,-272.5745,-272.845
13,13,-169.73,38.21,-202.74,60.75,-169.41,38.49,-163.41,61.32,-149.13,8.25,-212.54,53.02,-283.81,103.87,-162.243,-247.811,-191.17950000000002,-168.1175,-140.525,-273.0315,-271.8225
14,14,-128.26,36.28,-254.21,84.62,-210.3,108.79,-136.37,29.75,-135.38,5.26,-304.98,146.0,-230.92,45.92,-158.91699999999997,-237.94249999999997,-190.029,-162.9085,-136.841,-268.674,-265.96
15,15,-143.44,35.13,-223.13,104.45,-154.08,26.96,-147.98,20.65,-146.56,11.84,-244.2,70.67,-319.53,138.59,-155.93800000000002,-224.325,-188.362,-162.991,-136.66199999999998,-263.6815,-258.471
16,16,-133.38,40.75,-223.6,83.6,-157.18,17.48,-189.38,79.7,-133.8,7.67,-173.36,31.48,-239.25,84.67,-154.1945,-217.959,-185.9195,-160.8385,-136.9135,-256.74899999999997,-252.8245
17,17,-125.75,14.45,-240.01,100.26,-156.06,50.27,-170.39,56.86,-131.15,6.73,-287.68,83.68,-232.3,92.13,-151.4885,-209.877,-182.1155,-159.7335,-137.115,-252.907,-249.7615
18,18,-130.4,17.56,-185.89,50.72,-189.81,46.53,-156.46,16.37,-136.13,9.14,-277.4,99.75,-304.2,163.38,-148.17249999999999,-206.917,-177.5395,-157.1115,-137.83100000000002,-242.9875,-249.70300000000003
19,19,-124.28,11.01,-225.02,77.75,-145.04,20.82,-170.83,50.24,-137.99,15.51,-259.79,75.45,-183.89,98.09,-144.654,-200.53050000000002,-174.4625,-157.732,-138.329,-241.47199999999998,-247.12749999999997
20,20,-126.38,14.87,-186.19,67.63,-186.91,60.41,-142.97,17.92,-131.34,7.62,-263.1,72.51,-197.8,45.62,-139.5565,-194.9835,-171.122,-156.4895,-137.93599999999998,-239.677,-237.10949999999997
21,21,-133.21,20.43,-171.91,51.28,-178.15,36.13,-165.84,50.32,-141.31,8.0,-266.81,51.51,-181.66,61.67,-136.5285,-191.5205,-170.3405,-154.541,-137.925,-234.5025,-234.13649999999998
22,22,-133.41,32.16,-165.72,49.09,-154.34,25.49,-166.01,34.82,-136.33,2.83,-240.61,80.77,-275.53,140.4,-135.7985,-188.629,-167.057,-154.897,-137.8675,-230.45149999999998,-228.26149999999998
23,23,-133.64,18.7,-175.28,101.41,-193.04,104.03,-139.91,16.94,-129.58,12.13,-228.3,90.7,-214.23,61.3,-134.7265,-184.148,-165.89100000000002,-155.2615,-137.70049999999998,-229.68649999999997,-221.4895
24,24,-124.2,18.59,-144.36,28.72,-189.08,54.84,-163.11,27.78,-134.33,22.62,-171.02,33.8,-186.99,30.5,-134.15550000000002,-181.0935,-164.46949999999998,-154.002,-137.33300000000003,-227.877,-220.214
25,25,-140.0,29.83,-148.08,28.57,-176.09,36.42,-172.71,37.6,-133.99,10.81,-179.13,53.13,-224.55,42.68,-134.4705,-175.9305,-161.0215,-154.5655,-136.9645,-219.8165,-217.29899999999998
26,26,-132.19,13.57,-168.53,48.87,-133.37,11.16,-147.12,7.87,-131.67,7.91,-200.45,93.31,-203.07,59.03,-134.124,-172.797,-161.59699999999998,-154.76299999999998,-136.36650000000003,-216.14100000000002,-211.9925
27,27,-139.5,14.82,-179.5,53.59,-158.95,31.61,-152.55,17.66,-141.0,8.56,-164.0,28.56,-230.66,163.27,-134.69599999999997,-169.31599999999997,-160.597,-153.2715,-136.398,-217.25099999999998,-210.267
28,28,-133.94,23.48,-149.11,28.77,-139.46,10.25,-147.17,35.29,-141.47,13.11,-291.44,119.54,-171.81,26.83,-134.9535,-164.82350000000002,-159.75150000000002,-152.382,-136.47750000000002,-211.6545,-209.4145
29,29,-129.6,12.9,-166.48,67.36,-173.83,31.27,-140.71,11.11,-143.54,10.72,-209.39,82.41,-195.5,71.66,-135.865,-161.717,-157.92000000000002,-151.7075,-136.587,-212.36800000000002,-203.786
30,30,-140.75,18.64,-141.74,14.17,-148.01,10.95,-136.16,11.49,-137.91,12.31,-196.21,45.07,-202.21,108.2,-135.9175,-157.392,-158.35750000000002,-150.3225,-136.5165,-211.65350000000004,-204.79950000000002
31,31,-134.78,31.3,-184.38,51.45,-145.61,17.0,-150.05,34.99,-144.78,16.03,-179.49,33.46,-198.54,70.09,-136.026,-155.002,-156.2175,-150.04850000000002,-137.0815,-207.9205,-204.1595
32,32,-137.69,20.07,-147.08,19.86,-159.1,34.89,-146.1,19.1,-136.62,14.72,-243.83,108.06,-153.34,19.44,-136.713,-153.10399999999998,-154.719,-148.70999999999998,-136.9015,-202.5855,-203.5125
33,33,-158.31,27.28,-141.65,50.92,-140.98,27.43,-138.22,26.27,-141.78,11.89,-176.35,25.54,-258.3,81.27,-136.7905,-152.4115,-154.453,-147.4355,-136.85750000000002,-199.47250000000003,-200.32
34,34,-134.56,21.22,-150.95,28.5,-141.34,10.77,-147.64,21.07,-128.01,13.18,-143.77,19.82,-172.62,59.89,-137.39000000000001,-150.8375,-152.18300000000002,-148.2475,-136.351,-197.926,-198.20499999999998
35,35,-136.51,25.6,-160.46,39.35,-165.59,43.25,-151.93,20.52,-134.6,15.12,-170.69,31.12,-213.4,61.29,-138.2135,-152.2125,-150.34650000000002,-147.601,-136.846,-199.431,-197.221
36,36,-144.82,42.53,-153.98,63.11,-137.18,20.4,-159.55,42.75,-134.43,13.81,-195.56,86.44,-204.74,61.11,-137.964,-152.43900000000002,-149.79149999999998,-146.719,-136.82049999999998,-197.666,-195.447
37,37,-130.9,21.52,-150.16,40.2,-139.15,12.96,-152.6,29.4,-132.74,7.41,-175.75,35.38,-215.25,83.89,-138.459,-151.3,-150.205,-145.85399999999998,-136.594,-199.2765,-194.38500000000002
38,38,-148.63,23.5,-123.76,27.14,-153.18,43.48,-142.97,9.0,-138.32,9.21,-291.67,89.51,-191.63,36.39,-138.44650000000001,-150.11849999999998,-149.481,-144.7785,-136.38899999999998,-200.0695,-191.03199999999998
39,39,-125.33,19.03,-138.52,34.14,-153.79,26.72,-143.13,16.88,-136.58,11.66,-245.5,129.87,-204.16,80.55,-138.8925,-150.92649999999998,-149.73049999999998,-145.224,-135.368,-195.5165,-189.746
40,40,-128.55,20.39,-138.39,28.64,-144.11,12.71,-137.49,9.46,-142.64,10.52,-188.44,67.7,-185.0,40.51,-139.70049999999998,-149.573,-147.6565,-145.6395,-135.086,-196.51100000000002,-187.9655
41,41,-146.95,28.57,-133.95,8.82,-148.18,16.52,-139.07,27.95,-137.71,11.95,-160.11,33.43,-168.72,39.41,-139.7405,-149.0165,-147.70499999999998,-146.25100000000003,-135.9,-195.089,-187.676
42,42,-134.96,35.43,-151.87,25.24,-149.02,15.25,-140.52,11.04,-135.45,9.52,-178.35,41.68,-211.68,99.45,-139.889,-145.959,-148.06300000000002,-145.693,-134.86100000000002,-193.45499999999998,-185.323
43,43,-145.63,26.66,-143.8,47.1,-147.64,30.53,-156.15,17.7,-119.45,5.23,-197.37,85.93,-171.93,36.4,-139.452,-145.5315,-147.28,-145.274,-134.3605,-189.757,-187.302
44,44,-140.67,25.18,-171.86,48.91,-152.35,20.95,-150.18,20.62,-144.23,16.07,-201.12,37.51,-167.31,27.06,-138.9595,-146.557,-147.44549999999998,-145.7325,-134.7415,-190.0845,-184.5645
45,45,-135.01,34.2,-152.61,28.7,-164.99,32.53,-155.07,35.64,-133.48,6.22,-143.83,22.87,-189.07,47.36,-139.2725,-145.6485,-147.8345,-145.365,-135.416,-193.58200000000002,-184.4015
46,46,-142.09,35.9,-145.75,12.68,-141.64,17.69,-129.82,3.63,-127.14,18.12,-232.66,133.54,-181.83,65.36,-139.8965,-144.504,-146.7855,-144.6605,-135.598,-192.92000000000002,-185.6155
47,47,-139.25,32.11,-155.87,66.43,-144.47,15.79,-131.04,8.5,-136.9,13.15,-179.86,44.9,-163.6,20.97,-140.19650000000001,-144.394,-147.0585,-143.6115,-135.2785,-191.8205,-185.297
48,48,-142.86,38.43,-165.27,64.85,-144.45,38.58,-156.08,32.18,-121.05,8.69,-200.38,54.76,-146.09,18.29,-140.881,-144.26299999999998,-148.083,-142.911,-135.17499999999998,-191.0535,-183.198
49,49,-145.76,40.55,-139.41,17.46,-132.35,7.36,-149.02,23.32,-137.9,16.35,-229.28,94.52,-159.89,26.01,-141.879,-145.132,-146.7385,-143.493,-134.6655,-183.954,-181.41199999999998
50,50,-141.55,33.09,-130.61,46.71,-148.98,38.11,-148.39,26.6,-154.19,17.7,-167.77,52.99,-196.42,54.41,-144.9255,-145.215,-145.973,-143.79000000000002,-135.2095,-179.97050000000002,-178.72449999999998
51,51,-137.75,37.02,-123.23,19.44,-152.77,20.9,-138.89,15.6,-124.0,8.67,-146.81,22.85,-151.48,20.23,-152.594,-145.31850000000003,-145.2,-144.608,-134.68449999999999,-177.119,-177.3395
52,52,-128.95,33.58,-138.53,43.05,-143.44,22.42,-137.72,9.4,-126.61,16.99,-169.87,42.11,-192.92,80.0,-156.3405,-145.58999999999997,-144.3145,-144.4545,-134.80299999999997,-177.90699999999998,-177.7145
53,53,-148.46,47.53,-162.16,39.34,-144.29,20.02,-147.39,20.34,-149.4,23.84,-182.9,68.2,-203.55,121.65,-158.4315,-144.746,-144.19400000000002,-144.37199999999999,-135.06199999999998,-176.1455,-177.4055
54,54,-140.82,46.19,-132.78,25.78,-149.12,33.36,-140.29,30.98,-141.5,8.87,-213.72,46.33,-169.36,63.29,-161.296,-144.5985,-143.7905,-143.6295,-135.437,-174.17950000000002,-179.3485
55,55,-148.99,45.68,-137.57,27.02,-144.61,43.42,-137.84,6.87,-138.24,17.35,-157.45,33.02,-237.68,85.56,-171.796,-142.715,-142.5595,-142.767,-135.70350000000002,-171.834,-178.648
56,56,-150.82,63.56,-151.78,14.03,-142.64,10.9,-138.57,11.3,-128.04,10.54,-173.57,25.45,-198.37,134.52,-178.549,-143.149,-141.14950000000002,-142.156,-135.8715,-173.2645,-178.63799999999998
57,57,-144.59,29.92,-147.54,35.44,-159.64,20.45,-138.59,16.17,-130.67,24.9,-160.41,30.52,-173.27,59.6,-184.4665,-142.3605,-140.97750000000002,-142.5625,-136.061,-170.6815,-177.183
58,58,-168.59,41.31,-141.14,19.57,-126.29,11.82,-154.61,31.6,-128.13,4.97,-149.68,16.94,-155.91,32.67,-189.48,-141.7975,-140.6895,-143.546,-135.65900000000002,-169.7155,-175.9265
59,59,-186.26,103.37,-140.18,31.2,-138.48,12.81,-149.07,10.29,-147.46,7.29,-165.83,72.59,-150.41,30.01,-195.50549999999998,-139.947,-140.625,-142.4865,-136.7635,-167.79149999999998,-176.84
60,60,-281.92,312.26,-140.46,17.88,-128.65,17.18,-153.85,21.77,-132.14,9.35,-131.41,4.52,-157.3,20.5,-198.31199999999998,-139.90449999999998,-140.67299999999997,-142.12,-136.826,-164.913,-175.7855
61,61,-221.88,151.43,-139.38,37.7,-130.47,14.61,-136.0,11.08,-140.08,7.25,-175.87,34.41,-176.22,54.31,-200.2095,-139.515,-140.571,-142.3675,-135.58999999999997,-164.7115,-173.2855
62,62,-176.78,53.24,-134.99,30.28,-146.61,16.22,-138.87,13.05,-140.63,18.43,-143.12,8.13,-205.5,147.16,-202.5405,-139.9565,-140.231,-142.1445,-136.1585,-165.124,-173.6305
63,63,-202.92,145.36,-140.85,51.45,-139.57,13.8,-141.3,15.88,-126.95,12.41,-158.05,12.64,-210.79,82.54,-204.825,-138.7905,-140.397,-142.0825,-136.903,-164.791,-171.69400000000002
64,64,-350.67,474.87,-134.19,36.79,-127.73,18.31,-132.93,17.8,-149.56,9.64,-154.21,42.54,-153.3,40.21,-205.40300000000002,-137.7725,-139.25500000000002,-141.514,-136.8595,-164.948,-170.00650000000002
65,65,-270.07,285.81,-161.29,39.0,-136.79,10.12,-142.85,20.23,-136.84,8.49,-172.44,44.06,-188.87,44.39,-207.39299999999997,-138.207,-138.42199999999997,-141.323,-136.9915,-163.035,-169.9995
66,66,-260.44,274.37,-129.98,9.41,-138.2,18.28,-137.95,9.19,-130.93,10.73,-181.0,27.44,-152.73,43.48,-207.9045,-138.695,-137.8105,-142.152,-136.5235,-164.14100000000002,-166.18400000000003
67,67,-239.52,242.7,-144.61,36.9,-138.71,10.7,-150.71,18.88,-128.86,7.12,-160.54,48.56,-138.47,33.03,-207.8875,-136.9315,-137.1695,-141.85899999999998,-137.19899999999998,-163.89600000000002,-163.8425
68,68,-263.37,263.48,-128.26,18.83,-143.16,11.16,-134.89,23.35,-143.14,15.17,-161.9,37.45,-164.36,45.91,-209.221,-135.8775,-135.8425,-141.762,-137.298,-166.9505,-162.945
69,69,-201.89,101.49,-138.56,17.5,-133.31,14.75,-141.69,19.06,-139.15,8.72,-171.71,34.4,-138.8,34.19,-208.59499999999997,-134.83300000000003,-136.2,-141.1705,-137.6415,-166.9355,-164.32
70,70,-179.5,61.78,-122.82,19.71,-146.94,19.1,-153.34,10.58,-129.47,11.3,-163.74,38.61,-146.42,47.67,-207.5725,-133.708,-136.4275,-140.4355,-137.7495,-166.243,-163.9215
71,71,-184.37,65.13,-132.06,34.43,-145.97,27.64,-134.43,8.89,-135.37,10.06,-155.06,30.37,-158.38,45.46,-201.6795,-133.4245,-137.60649999999998,-140.1875,-137.86950000000002,-169.422,-162.668
72,72,-174.64,73.35,-115.21,12.44,-146.76,16.79,-136.48,11.75,-141.5,11.87,-163.21,14.8,-154.19,36.39,-198.8255,-133.3625,-137.86100000000002,-140.81300000000002,-137.49150000000003,-168.57350000000002,-161.15800000000002
73,73,-160.02,32.38,-141.8,12.84,-121.45,11.09,-136.02,16.63,-148.53,6.11,-186.04,63.28,-169.8,74.52,-198.0915,-134.182,-137.4905,-141.62050000000002,-136.8255,-171.5335,-157.72050000000002
74,74,-180.62,77.91,-141.47,29.29,-132.46,22.96,-136.47,11.74,-144.14,7.66,-175.46,55.8,-169.22,53.57,-195.75549999999998,-133.9895,-137.5555,-141.374,-136.93699999999998,-173.499,-154.55
75,75,-159.22,18.48,-147.33,34.87,-132.38,15.08,-154.42,46.85,-128.88,4.12,-179.57,41.98,-161.37,74.21,-186.18749999999997,-134.575,-139.0445,-141.955,-136.2045,-173.937,-154.473
76,76,-150.48,16.72,-116.51,18.99,-129.82,21.3,-132.71,10.1,-141.55,17.31,-168.67,50.47,-151.54,38.97,-181.0515,-133.435,-138.96999999999997,-141.978,-135.873,-175.761,-154.0465
77,77,-171.26,62.46,-126.46,36.09,-133.1,18.12,-136.65,11.59,-132.65,9.45,-221.5,66.96,-155.32,46.99,-176.54000000000002,-133.4075,-138.62449999999998,-141.6495,-135.6455,-173.588,-154.114
78,78,-156.07,22.98,-120.25,23.52,-133.44,14.66,-142.78,13.16,-135.0,22.68,-149.38,17.88,-183.41,93.46,-172.30149999999998,-133.39299999999997,-139.103,-140.7815,-136.05249999999998,-173.3605,-154.759
79,79,-165.81,28.08,-117.68,24.04,-143.03,19.06,-134.37,13.79,-149.62,13.33,-151.98,6.62,-142.44,31.15,-167.56300000000002,-134.20250000000001,-138.7485,-141.03900000000002,-135.5645,-172.56099999999998,-154.252
80,80,-164.06,40.32,-134.79,29.69,-152.23,27.86,-148.89,10.52,-134.54,11.76,-194.99,80.63,-132.23,29.96,-165.33999999999997,-134.0145,-139.027,-140.7175,-135.58350000000002,-172.08049999999997,-155.8455
81,81,-164.8,31.48,-138.14,15.0,-135.56,15.02,-148.51,11.13,-132.52,10.84,-158.9,18.79,-146.02,30.72,-164.84150000000002,-135.6655,-138.6835,-139.5955,-135.66649999999998,-171.495,-155.0195
82,82,-162.1,30.35,-151.38,25.62,-139.2,15.33,-155.02,30.8,-127.31,10.51,-202.32,59.05,-136.75,28.02,-163.77849999999998,-136.9325,-138.1505,-139.6825,-136.18300000000002,-173.7305,-155.8995
83,83,-156.2,23.37,-137.0,26.46,-140.87,23.2,-136.37,8.01,-129.18,12.33,-197.36,69.84,-147.38,34.41,-162.42149999999998,-137.6135,-137.436,-139.6995,-135.7885,-173.14100000000002,-155.724
84,84,-159.31,15.42,-145.9,36.3,-157.51,29.23,-144.55,10.83,-134.91,8.06,-162.97,16.26,-151.76,51.19,-162.17450000000002,-137.4485,-138.2995,-139.983,-135.02249999999998,-172.21,-153.976
85,85,-167.35,33.66,-138.49,28.0,-135.3,12.62,-143.31,19.19,-130.21,14.48,-208.92,82.42,-180.34,79.8,-161.952,-137.1455,-138.6165,-139.60949999999997,-134.825,-170.81,-152.761
86,86,-170.21,35.29,-129.43,17.25,-131.29,10.42,-131.38,15.48,-126.38,7.66,-137.54,18.85,-154.08,20.88,-162.005,-137.14100000000002,-138.4905,-138.4105,-134.9845,-170.2635,-152.8115
87,87,-154.75,15.22,-144.32,29.7,-148.28,13.89,-133.35,12.45,-137.0,7.01,-155.99,20.52,-151.37,31.45,-162.74399999999997,-138.5905,-138.4655,-138.0275,-134.627,-171.46949999999998,-152.726
88,88,-168.6,31.22,-144.45,28.42,-136.07,21.29,-140.04,11.03,-133.38,12.16,-145.91,16.14,-154.22,23.18,-162.06400000000002,-139.621,-138.55599999999998,-138.103,-134.8505,-167.11499999999998,-153.82299999999998
89,89,-157.43,23.63,-134.8,34.08,-138.88,39.62,-135.26,9.42,-139.53,19.8,-162.1,24.48,-170.67,60.63,-162.1865,-140.0345,-138.6755,-137.45999999999998,-135.16500000000002,-166.666,-152.5735
90,90,-169.53,34.12,-155.84,48.81,-140.07,23.29,-130.9,9.21,-131.13,12.95,-152.03,29.38,-129.9,10.63,-161.7055,-140.9995,-138.60549999999998,-137.642,-134.454,-166.5755,-151.9305
91,91,-163.11,10.37,-157.4,36.27,-135.31,20.6,-136.17,9.02,-145.7,17.28,-199.77,47.36,-175.98,29.7,-161.551,-141.6655,-138.2355,-137.6085,-134.7595,-165.006,-153.18599999999998
92,92,-147.5,18.15,-128.83,22.98,-132.47,17.38,-136.82,9.5,-133.61,11.89,-151.42,22.28,-150.68,48.37,-160.8815,-141.5275,-138.255,-137.01,-135.2125,-165.902,-152.505
93,93,-155.08,25.77,-138.5,20.63,-138.72,17.09,-141.69,5.27,-133.21,4.91,-167.42,45.27,-134.84,25.09,-161.86399999999998,-140.72650000000002,-137.5365,-136.6455,-135.673,-162.047,-154.088
94,94,-176.17,31.09,-135.41,33.11,-138.8,26.72,-129.0,8.01,-140.19,15.51,-147.46,22.12,-144.92,21.79,-162.4785,-140.4675,-137.397,-135.938,-135.445,-160.81,-153.5625
95,95,-160.28,34.32,-147.24,27.0,-129.86,19.08,-130.44,24.12,-132.07,9.46,-168.64,53.65,-162.38,95.43,-162.1575,-139.408,-135.94199999999998,-135.38799999999998,-135.4425,-161.24899999999997,-153.11849999999998
96,96,-165.26,24.93,-145.5,36.44,-129.32,19.26,-125.05,10.93,-134.4,7.5,-192.79,59.72,-149.83,22.3,-161.411,-139.0455,-135.61550000000003,-135.1915,-135.7825,-159.60250000000002,-152.362
97,97,-157.66,14.44,-147.07,43.89,-134.91,18.07,-138.16,31.39,-137.12,7.84,-134.41,10.57,-177.26,23.29,-160.3835,-139.1745,-135.57750000000001,-135.7855,-136.77050000000003,-160.752,-151.314
98,98,-158.52,18.81,-128.52,32.88,-135.83,11.26,-129.92,17.49,-141.29,8.95,-140.4,20.0,-158.42,58.69,-160.53050000000002,-139.4565,-134.4135,-136.112,-136.4125,-160.5675,-149.971
99,99,-156.19,10.73,-136.98,22.94,-141.63,21.21,-138.01,15.73,-135.4,15.09,-150.17,15.83,-129.58,40.46,-160.606,-138.844,-134.176,-135.76799999999997,-136.299,-161.623,-150.16299999999998
100,100,-160.97,23.47,-148.11,28.74,-144.83,14.83,-148.22,19.56,-140.65,7.23,-163.6,40.37,-157.34,52.65,-160.903,-138.9815,-133.3615,-135.8255,-135.9715,-161.2605,-148.88000000000002
101,101,-151.41,27.42,-135.38,44.88,-135.95,31.02,-136.54,6.98,-141.58,11.18,-176.82,53.3,-132.4,25.33,-159.94299999999998,-138.4985,-132.623,-135.85049999999998,-136.29500000000002,-160.93599999999998,-148.685
102,102,-181.75,42.87,-135.36,35.03,-124.83,17.38,-147.73,22.07,-136.52,6.07,-125.22,16.04,-168.41,64.45,-160.373,-137.03900000000002,-132.34650000000002,-136.0555,-135.9195,-158.486,-147.1575
103,103,-168.49,37.91,-131.82,40.1,-138.08,17.27,-122.22,6.44,-124.62,6.22,-172.62,53.08,-136.87,36.95,-161.51850000000002,-136.702,-132.4945,-136.1065,-136.037,-159.346,-146.7135
104,104,-152.89,18.77,-124.71,16.18,-128.41,13.5,-133.55,5.51,-134.86,3.39,-171.75,54.75,-142.88,45.3,-161.7525,-136.037,-132.2315,-136.47150000000002,-136.27550000000002,-158.8055,-147.3545
105,105,-152.42,6.79,-131.24,21.07,-128.77,12.51,-139.38,33.05,-137.01,13.2,-175.99,49.9,-165.21,57.98,-160.6365,-136.613,-132.04199999999997,-137.356,-136.18099999999998,-158.7145,-146.54000000000002
106,106,-149.66,19.63,-132.01,53.83,-130.53,14.87,-143.26,12.97,-146.14,13.07,-160.53,26.22,-133.12,33.0,-160.251,-136.28900000000002,-132.1305,-138.3105,-136.73899999999998,-156.656,-145.9335
107,107,-157.69,15.59,-149.96,52.16,-125.0,7.37,-139.88,12.36,-129.84,14.39,-152.3,44.26,-124.51,20.92,-160.354,-134.4335,-132.24849999999998,-138.784,-136.807,-155.075,-145.91649999999998
108,108,-170.11,21.54,-132.2,14.85,-131.32,30.97,-133.16,5.13,-131.11,13.63,-167.02,64.27,-158.06,46.78,-160.55149999999998,-133.849,-132.1165,-138.884,-136.6285,-155.6065,-143.3495
109,109,-163.37,39.87,-137.55,44.33,-122.59,20.6,-136.41,8.52,-132.98,10.92,-154.85,36.23,-145.01,48.41,-160.054,-134.203,-132.2555,-138.495,-136.72449999999998,-156.51,-142.6915
110,110,-150.33,12.84,-146.18,49.35,-125.3,16.09,-131.4,20.32,-137.6,8.71,-145.54,10.48,-126.0,26.77,-160.001,-134.529,-131.84750000000003,-138.2335,-136.6895,-156.7305,-144.07600000000002
111,111,-171.71,17.78,-128.21,20.96,-129.78,16.37,-140.27,8.53,-138.19,8.62,-150.77,26.33,-145.43,37.17,-160.352,-133.2095,-131.2425,-137.5675,-136.356,-156.8955,-143.6115
112,112,-170.41,32.01,-122.09,33.69,-135.43,17.66,-137.84,18.14,-135.96,9.68,-168.62,59.36,-141.8,41.93,-161.5985,-134.74650000000003,-130.6825,-137.28,-135.8845,-156.301,-144.9555
113,113,-159.76,27.12,-125.2,19.58,-133.46,26.9,-148.99,6.6,-137.98,7.25,-156.61,28.25,-147.66,23.42,-160.7865,-135.087,-130.9515,-136.87849999999997,-135.755,-157.286,-143.3085
114,114,-153.85,25.59,-146.93,34.13,-135.01,15.34,-146.69,12.2,-138.3,7.6,-145.64,15.95,-128.63,29.89,-160.29149999999998,-135.15050000000002,-130.3545,-137.52,-136.56199999999998,-156.735,-144.5455
115,115,-152.57,18.2,-140.76,36.23,-131.63,19.37,-149.53,8.18,-143.23,16.33,-127.47,17.16,-150.25,37.72,-161.0435,-135.743,-131.40050000000002,-137.8385,-137.3535,-154.8865,-144.8965
116,116,-167.32,35.77,-108.39,30.12,-131.68,21.16,-134.52,11.72,-135.76,5.66,-161.17,55.87,-149.49,52.21,-161.54649999999998,-135.884,-130.986,-138.4955,-137.0615,-154.5575,-143.76100000000002
117,117,-161.61,34.81,-135.38,54.91,-132.27,19.27,-140.16,14.94,-133.55,3.34,-145.04,7.23,-125.92,10.44,-162.79000000000002,-135.797,-131.2405,-138.0215,-137.0395,-153.046,-144.9155
118,118,-148.57,18.14,-135.6,28.02,-138.61,22.49,-122.14,13.34,-143.21,8.09,-158.47,26.8,-145.26,23.65,-163.8355,-134.3745,-131.827,-137.841,-136.71800000000002,-152.17350000000002,-146.19400000000002
119,119,-155.13,11.55,-143.5,22.36,-133.47,27.04,-132.78,5.13,-134.7,9.37,-154.58,19.83,-157.27,33.08,-163.63150000000002,-135.087,-131.53199999999998,-138.448,-136.699,-151.52550000000002,-146.827
120,120,-167.99,34.64,-121.72,23.59,-132.73,30.92,-134.9,15.91,-133.98,10.83,-166.9,76.49,-148.05,20.51,-164.16500000000002,-135.4815,-132.1545,-138.1145,-137.2145,-150.85600000000002,-146.1255
121,121,-176.34,35.33,-166.12,41.02,-124.75,19.82,-130.79,14.0,-132.15,6.55,-164.93,28.94,-159.28,41.52,-164.87150000000003,-134.8535,-132.6625,-138.711,-137.2,-150.89050000000003,-146.8355
122,122,-165.51,28.59,-142.17,20.46,-130.21,22.25,-139.7,23.04,-133.93,13.78,-144.92,12.76,-135.47,22.48,-164.151,-136.408,-132.9495,-138.84900000000002,-137.419,-150.00400000000002,-148.52
123,123,-158.59,31.66,-133.09,31.02,-126.14,27.31,-135.05,9.72,-140.76,6.4,-161.6,35.27,-161.61,18.92,-164.343,-137.19650000000001,-132.4865,-138.578,-137.8425,-149.59699999999998,-149.475
124,124,-167.93,42.66,-136.56,19.41,-149.33,13.6,-139.92,12.33,-150.69,12.07,-134.78,9.23,-149.9,62.61,-164.435,-137.155,-132.331,-137.731,-137.8395,-149.36200000000002,-148.3465
125,125,-162.48,30.88,-134.06,24.25,-120.48,25.06,-152.52,13.08,-131.17,7.66,-169.41,40.11,-142.5,23.5,-164.9095,-136.1055,-132.5615,-136.87,-137.63,-149.2165,-149.9155
126,126,-174.53,43.83,-130.27,20.82,-135.62,12.54,-133.78,9.74,-145.7,10.74,-130.3,7.11,-156.21,78.67,-165.9665,-135.6615,-133.2205,-136.3075,-136.948,-149.632,-151.046
127,127,-178.6,49.68,-121.51,17.41,-136.73,18.94,-136.27,7.57,-123.41,9.05,-134.85,5.66,-150.08,28.44,-165.89749999999998,-136.554,-132.55800000000002,-136.8485,-136.8935,-148.68599999999998,-151.5765
128,128,-166.03,35.49,-146.45,20.45,-125.42,17.99,-145.3,13.06,-130.73,13.85,-154.06,16.8,-170.72,37.41,-166.0075,-135.53799999999998,-133.036,-137.038,-137.32,-148.689,-153.558
129,129,-174.04,39.14,-145.44,21.29,-135.04,20.34,-129.74,6.82,-143.29,6.71,-141.46,18.87,-130.98,23.51,-167.292,-134.785,-132.299,-138.2575,-137.17249999999999,-148.94,-152.8835
130,130,-164.46,34.67,-133.62,37.17,-135.46,18.97,-143.33,5.45,-137.31,10.82,-146.23,16.4,-140.2,18.3,-167.70999999999998,-134.75650000000002,-131.75549999999998,-138.493,-136.959,-149.4065,-152.838
131,131,-157.3,29.77,-159.3,25.15,-135.52,9.2,-143.03,11.12,-142.57,13.46,-133.04,25.09,-179.12,56.21,-167.0795,-136.041,-131.0255,-138.2735,-136.8765,-149.6175,-152.9225
132,132,-174.25,43.99,-137.86,21.29,-126.17,26.24,-132.42,11.85,-144.43,11.98,-160.48,28.43,-160.9,32.24,-165.6035,-133.39749999999998,-131.1695,-138.14450000000002,-136.683,-148.621,-151.4155
133,133,-161.6,38.39,-124.37,30.62,-130.35,18.06,-132.05,19.99,-137.92,12.61,-151.91,14.33,-125.09,15.53,-165.288,-132.35750000000002,-131.555,-138.195,-136.7375,-151.084,-151.9305
134,134,-163.34,39.95,-125.94,13.4,-139.62,20.97,-129.47,4.5,-134.11,9.74,-142.73,14.48,-160.01,39.23,-165.1115,-131.3885,-132.9275,-138.0935,-136.252,-150.799,-152.381
135,135,-173.71,42.72,-131.88,31.98,-144.81,17.23,-138.28,8.56,-129.59,12.84,-135.78,6.75,-172.86,59.64,-164.757,-131.067,-131.899,-137.804,-135.424,-151.46200000000002,-152.2885
136,136,-165.94,33.84,-126.24,28.28,-118.43,26.9,-145.34,18.45,-134.67,15.89,-142.25,15.36,-160.1,25.52,-164.609,-130.08300000000003,-131.656,-136.848,-136.1155,-150.8725,-152.81099999999998
137,137,-163.81,54.41,-115.06,26.74,-141.83,17.14,-143.95,10.03,-142.08,5.58,-145.1,31.45,-165.55,18.55,-164.212,-130.0665,-131.991,-136.9655,-135.59449999999998,-152.32350000000002,-152.12
138,138,-174.26,46.17,-120.54,18.57,-123.87,20.12,-146.53,8.35,-140.26,16.77,-163.49,36.3,-131.77,39.82,-162.88600000000002,-130.02749999999997,-131.6925,-136.62949999999998,-136.088,-152.396,-151.1225
139,139,-163.49,27.12,-142.93,32.77,-122.6,22.65,-137.49,16.25,-130.43,3.9,-163.91,40.61,-156.36,44.44,-162.151,-129.3065,-131.7125,-135.66000000000003,-136.29149999999998,-153.6495,-149.7315
140,140,-155.38,49.49,-147.41,57.52,-118.13,22.28,-130.51,18.58,-132.33,5.2,-171.12,28.98,-149.74,53.12,-161.141,-130.35,-130.976,-136.0655,-136.15550000000002,-152.86499999999998,-150.3145
141,141,-146.82,50.74,-113.25,13.05,-127.63,14.54,-128.21,6.88,-128.28,11.53,-145.0,6.49,-129.14,28.46,-160.38150000000002,-129.624,-131.09,-135.612,-135.9255,-154.18649999999997,-151.8
142,142,-159.2,42.97,-121.37,14.12,-137.92,19.97,-140.71,10.64,-135.02,8.6,-194.18,68.2,-145.77,59.21,-160.1395,-128.7635,-130.5885,-135.4595,-135.504,-155.0365,-151.1035
143,143,-155.06,49.03,-113.71,21.33,-153.59,50.99,-133.02,20.59,-131.05,8.93,-155.9,37.38,-170.62,56.02,-159.19050000000001,-128.56199999999998,-130.2625,-135.8435,-135.29749999999999,-153.67950000000002,-149.6995
144,144,-160.84,34.42,-130.13,10.31,-128.76,10.37,-134.13,12.4,-134.13,8.44,-148.04,18.69,-148.05,49.07,-159.141,-129.155,-130.7765,-136.82649999999998,-135.16649999999998,-153.655,-150.743
145,145,-159.52,32.76,-114.38,19.06,-115.62,27.44,-133.4,14.05,-145.0,15.59,-157.62,44.11,-152.95,17.72,-158.98600000000002,-129.107,-130.047,-136.943,-135.427,-154.71699999999998,-150.3965
146,146,-166.59,49.37,-129.94,35.75,-142.32,29.94,-136.13,8.35,-135.28,10.41,-159.32,31.6,-142.39,40.63,-158.82,-129.3705,-129.30400000000003,-136.5115,-135.70850000000002,-154.86700000000002,-148.475
147,147,-152.08,34.1,-120.73,21.14,-130.76,12.76,-129.55,10.74,-133.28,20.36,-136.3,32.94,-130.13,27.35,-159.25650000000002,-128.942,-129.94400000000002,-136.175,-135.7015,-154.568,-146.192
148,148,-151.33,57.57,-132.03,22.17,-125.82,12.34,-125.91,12.17,-134.8,8.39,-179.13,42.17,-142.9,41.91,-159.0145,-129.0895,-129.337,-135.498,-135.7905,-155.0035,-145.64600000000002
149,149,-153.84,49.43,-166.31,59.21,-120.31,23.07,-137.85,17.44,-140.57,17.47,-125.77,18.55,-142.64,49.35,-158.4525,-129.7345,-130.12650000000002,-135.10899999999998,-135.62449999999998,-154.167,-146.58549999999997
150,150,-149.27,63.02,-119.1,14.26,-137.74,9.22,-134.26,5.87,-132.71,19.74,-172.66,33.59,-169.91,101.83,-158.269,-128.7695,-130.554,-135.454,-136.191,-153.382,-145.91000000000003
151,151,-152.46,53.72,-142.09,46.51,-125.49,23.6,-139.98,7.74,-134.14,12.31,-150.04,35.54,-165.19,47.67,-158.5825,-127.26299999999999,-130.309,-135.517,-136.74650000000003,-151.66699999999997,-146.125
152,152,-155.27,38.76,-133.83,44.91,-119.65,8.23,-140.1,13.45,-140.3,7.18,-133.34,16.43,-132.82,15.19,-159.53249999999997,-128.67149999999998,-130.07999999999998,-135.8075,-137.505,-151.728,-146.2345
153,153,-160.61,41.16,-136.23,41.01,-140.63,16.65,-151.71,7.68,-135.3,10.1,-151.42,46.87,-145.96,37.45,-159.788,-128.44650000000001,-129.5745,-135.723,-137.31900000000002,-149.578,-146.224
154,154,-160.24,41.73,-124.98,19.97,-125.03,24.87,-131.8,11.11,-139.32,10.62,-163.97,48.6,-153.08,25.08,-159.8785,-129.38299999999998,-128.15449999999998,-135.8055,-137.4525,-149.06699999999998,-145.02450000000002
155,155,-170.39,35.1,-137.15,21.8,-129.95,18.18,-129.65,5.28,-135.22,13.31,-138.78,15.41,-134.43,25.76,-160.4815,-129.16,-127.88,-135.96800000000002,-137.60250000000002,-148.951,-144.252
156,156,-174.67,31.61,-117.67,10.4,-131.23,19.27,-138.61,7.36,-134.53,4.84,-136.27,12.84,-114.44,30.27,-160.94400000000002,-131.16199999999998,-129.12650000000002,-136.00650000000002,-137.45250000000001,-148.1435,-143.9845
157,157,-158.97,27.99,-118.01,33.41,-129.69,26.61,-130.41,14.3,-143.86,11.09,-153.81,21.61,-154.63,47.07,-160.1725,-131.38400000000001,-128.6685,-136.1675,-137.693,-147.4775,-145.429
158,158,-163.02,36.53,-133.44,17.65,-139.66,13.42,-138.75,15.78,-136.94,5.08,-146.76,17.14,-150.56,31.89,-160.27249999999998,-131.2525,-128.524,-136.6275,-138.02900000000002,-147.605,-145.581
159,159,-159.82,47.31,-123.63,35.74,-131.15,25.52,-144.39,7.8,-141.76,8.51,-148.21,21.75,-142.85,39.5,-161.14249999999998,-131.16299999999998,-129.41649999999998,-136.75349999999997,-137.7355,-146.036,-145.53
160,160,-161.65,37.26,-117.28,26.15,-113.23,24.58,-131.77,8.42,-143.44,9.58,-136.82,13.22,-154.04,62.15,-161.48650000000004,-128.6785,-130.5,-136.9095,-137.51999999999998,-147.286,-145.6055
161,161,-165.82,39.07,-141.42,28.51,-123.05,22.7,-134.02,6.9,-143.45,2.91,-146.22,27.52,-131.33,12.15,-162.46699999999998,-129.38400000000001,-130.51,-137.22600000000003,-137.837,-146.20850000000002,-143.8435
162,162,-164.31,32.71,-116.87,28.35,-127.81,15.87,-139.02,17.58,-131.3,10.65,-151.18,27.81,-145.56,27.82,-163.02450000000002,-130.126,-131.10750000000002,-136.67350000000002,-138.197,-146.046,-141.7335
163,163,-156.87,50.09,-132.44,39.31,-125.19,11.96,-134.67,10.68,-133.72,5.5,-145.68,9.74,-146.63,49.46,-163.2035,-129.6935,-131.6385,-137.382,-138.16500000000002,-146.6905,-141.49
164,164,-172.9,42.75,-125.67,26.82,-123.27,31.75,-137.38,15.04,-137.13,8.47,-145.72,17.84,-132.6,29.75,-163.008,-129.29850000000002,-131.92849999999999,-136.61100000000002,-138.3175,-147.25650000000002,-141.2715
165,165,-168.77,29.96,-154.42,26.76,-140.55,11.66,-134.17,6.71,-142.0,12.75,-141.47,24.84,-147.6,31.75,-162.46099999999998,-129.9545,-132.114,-136.8405,-137.9715,-147.4835,-140.6995
166,166,-151.16,41.88,-134.38,16.54,-133.16,19.95,-139.35,10.82,-140.09,10.36,-146.0,28.51,-171.28,29.59,-161.6825,-129.626,-131.95749999999998,-137.65550000000002,-137.7615,-148.274,-140.38649999999998
167,167,-154.08,35.68,-118.1,16.59,-127.87,9.68,-138.75,8.63,-140.0,14.68,-138.85,18.64,-133.17,36.32,-161.587,-130.63049999999998,-131.65300000000002,-138.07049999999998,-137.88150000000002,-150.16649999999998,-141.935
168,168,-168.73,45.49,-130.24,25.91,-143.67,32.25,-128.43,11.57,-128.93,10.98,-147.75,24.35,-141.88,32.97,-161.28500000000003,-131.41500000000002,-131.527,-138.131,-137.30700000000002,-151.621,-140.171
169,169,-160.72,54.03,-116.62,23.87,-141.98,25.42,-140.97,10.4,-136.26,17.83,-150.77,15.01,-144.15,41.73,-161.3005,-131.0395,-131.24099999999999,-138.06,-137.2965,-151.35449999999997,-139.9015
170,170,-168.88,35.89,-133.21,20.59,-137.94,21.25,-140.59,13.89,-139.05,12.83,-151.11,23.3,-134.67,30.29,-162.2715,-130.8645,-131.2355,-137.96300000000002,-136.908,-151.54749999999999,-139.74349999999998
171,171,-163.61,35.66,-156.93,64.06,-137.44,19.41,-128.93,18.95,-141.34,13.49,-146.79,16.61,-122.99,29.8,-162.372,-131.52900000000002,-132.35200000000003,-139.172,-136.85899999999998,-151.28050000000002,-139.25949999999997
172,172,-158.85,38.01,-125.18,19.28,-130.27,20.84,-154.27,23.44,-139.66,19.23,-146.23,7.76,-127.95,42.61,-162.7345,-131.88150000000002,-133.0315,-139.475,-136.2685,-151.34949999999998,-139.19400000000002
173,173,-156.7,40.49,-128.33,16.24,-146.43,22.88,-136.29,14.17,-138.35,12.41,-162.74,41.48,-141.59,45.09,-162.7355,-133.5345,-132.812,-138.9895,-136.39299999999997,-151.411,-140.024
174,174,-149.3,36.71,-138.1,29.78,-128.74,19.9,-136.39,10.94,-132.4,8.17,-168.51,47.07,-141.64,38.48,-163.0875,-133.9345,-132.7945,-138.818,-136.3865,-151.1165,-139.944
175,175,-154.82,39.25,-130.58,23.57,-126.82,23.35,-145.95,6.83,-131.02,3.91,-154.59,36.07,-128.17,28.31,-163.4495,-135.0405,-133.377,-138.862,-135.9205,-152.26399999999998,-139.9675
176,176,-172.76,36.21,-137.76,57.66,-125.14,22.64,-146.91,11.49,-136.93,14.72,-174.12,49.05,-145.41,30.7,-163.22449999999998,-134.776,-133.7415,-140.52100000000002,-135.6905,-152.6615,-139.006
177,177,-152.93,41.73,-133.7,23.28,-127.17,24.3,-131.62,3.0,-132.37,14.65,-182.9,44.04,-119.35,36.78,-163.673,-134.8425,-133.9375,-140.1625,-134.682,-152.7295,-137.9465
178,178,-163.33,34.71,-125.93,17.9,-133.94,6.15,-137.33,6.43,-136.73,9.31,-141.43,23.75,-145.17,27.97,-164.496,-135.6325,-134.4085,-139.7385,-134.432,-152.96,-137.651
179,179,-179.24,36.62,-120.13,30.23,-131.04,18.27,-142.45,8.76,-133.99,12.85,-152.07,16.92,-139.69,12.27,-165.003,-135.211,-133.4905,-139.8845,-134.969,-152.143,-137.2195
180,180,-163.66,38.56,-130.57,18.96,-135.56,12.48,-155.95,17.68,-142.46,16.52,-131.48,7.81,-144.36,18.39,-165.8915,-136.8605,-133.0725,-139.83999999999997,-135.10549999999998,-151.9445,-137.66199999999998
181,181,-173.07,27.01,-148.47,21.68,-136.64,15.95,-140.08,14.83,-131.64,8.99,-147.6,21.85,-130.02,35.43,-165.86200000000002,-137.5745,-131.9615,-139.8725,-135.458,-151.54000000000002,-138.90349999999998
182,182,-164.33,53.63,-149.93,46.73,-123.42,13.58,-129.31,17.35,-133.79,8.81,-152.41,28.59,-162.16,31.45,-166.0755,-137.01500000000001,-131.75549999999998,-140.80149999999998,-135.2285,-152.2015,-139.7345
183,183,-163.91,33.65,-140.44,30.84,-124.84,31.64,-131.24,5.54,-133.59,3.53,-139.79,18.91,-145.03,61.01,-165.8395,-137.5235,-131.5575,-140.53799999999998,-134.90900000000002,-152.2135,-142.223
184,184,-180.14,19.54,-147.79,45.62,-134.92,24.12,-138.26,5.59,-127.81,7.21,-168.67,45.62,-133.07,41.16,-166.55,-137.1745,-130.86700000000002,-140.071,-134.4895,-151.753,-143.33200000000002
185,185,-164.27,31.45,-149.13,65.24,-147.84,34.29,-167.35,39.34,-137.4,9.48,-149.42,19.67,-128.37,33.13,-168.05450000000002,-137.4535,-130.4595,-140.12150000000003,-135.10399999999998,-152.26100000000002,-142.96699999999998
186,186,-160.13,42.64,-135.71,30.84,-137.08,21.9,-132.18,6.06,-119.92,10.72,-147.36,25.06,-150.09,26.62,-168.5385,-136.702,-131.103,-139.499,-134.78300000000002,-152.0435,-146.175
187,187,-170.54,35.26,-133.9,25.06,-137.29,21.6,-130.27,10.0,-135.0,10.3,-143.46,10.88,-127.26,43.63,-167.858,-136.95800000000003,-131.6905,-139.041,-134.783,-150.16400000000002,-145.17149999999998
188,188,-178.87,30.95,-121.81,31.64,-125.31,19.31,-131.35,8.69,-139.67,8.1,-131.41,5.37,-133.25,18.71,-168.39299999999997,-136.36700000000002,-132.3315,-139.257,-134.483,-148.2685,-146.1725
189,189,-178.49,32.81,-149.61,62.4,-133.62,20.87,-140.08,8.61,-138.99,6.85,-146.8,4.84,-153.0,43.84,-168.5785,-135.7575,-131.84,-139.3875,-134.825,-148.14100000000002,-146.231
190,190,-168.29,30.24,-147.49,13.95,-115.72,35.49,-141.24,13.96,-146.1,17.03,-143.02,9.33,-159.5,38.87,-168.0285,-136.5445,-131.28400000000002,-139.24099999999999,-134.792,-150.524,-146.642
191,191,-167.88,30.05,-145.74,48.36,-133.32,10.79,-147.51,4.37,-136.75,7.04,-160.02,27.65,-139.61,27.13,-167.6975,-136.524,-131.212,-138.31400000000002,-134.628,-151.301,-148.08100000000002
192,192,-154.13,37.54,-135.35,20.86,-126.31,18.16,-149.0,21.0,-133.27,14.9,-146.47,21.77,-177.72,39.87,-167.0285,-135.4385,-130.98899999999998,-138.115,-135.085,-151.9845,-150.26100000000002
193,193,-170.91,36.66,-121.35,20.7,-132.62,26.89,-126.95,16.82,-129.96,11.64,-153.53,39.19,-163.77,73.59,-167.213,-134.6375,-131.3485,-138.692,-135.47949999999997,-151.2195,-148.03199999999998
194,194,-179.39,35.38,-143.68,54.11,-120.59,26.29,-137.4,6.96,-144.69,13.24,-178.67,48.41,-134.34,18.6,-167.81799999999998,-134.9795,-131.973,-139.16649999999998,-135.47,-151.20950000000002,-149.9025
195,195,-164.5,38.41,-115.55,19.05,-139.69,10.19,-133.5,16.49,-124.6,7.79,-150.24,13.98,-192.33,61.99,-167.52,-134.2355,-132.12,-139.27,-136.172,-150.709,-149.82750000000001
196,196,-159.15,35.74,-142.88,53.17,-136.89,33.47,-137.75,7.74,-136.93,17.49,-136.53,12.6,-125.34,23.23,-167.15,-134.4565,-131.9285,-137.64849999999998,-136.5125,-150.298,-152.299
197,197,-163.63,28.42,-121.88,15.39,-139.99,17.39,-135.94,4.46,-126.37,15.35,-144.99,19.79,-139.37,31.56,-167.046,-133.91400000000002,-131.5725,-137.753,-137.051,-150.2785,-151.76749999999998
198,198,-167.04,28.83,-113.74,30.87,-124.11,23.81,-139.94,12.5,-143.57,22.66,-138.88,15.38,-146.34,53.61,-167.2335,-134.064,-131.351,-137.8715,-136.7685,-150.6035,-152.8435
199,199,-168.24,29.86,-135.87,26.38,-119.92,17.69,-139.52,15.66,-133.33,16.16,-199.73,70.45,-147.91,41.52,-165.6415,-133.6175,-131.5795,-138.175,-136.4095,-151.1825,-153.3915
200,200,-157.04,36.48,-130.16,27.05,-134.12,7.06,-137.41,11.63,-139.18,6.23,-147.02,32.64,-173.14,27.01,-165.14600000000002,-131.5625,-131.56350000000003,-137.88600000000002,-136.29350000000002,-151.60750000000002,-155.632
201,201,-159.69,28.21,-126.76,29.31,-132.18,28.37,-136.1,12.17,-140.78,17.25,-161.27,41.5,-173.62,63.49,-164.704,-131.1785,-132.6415,-137.0045,-135.6755,-151.525,-155.854
202,202,-168.02,27.55,-133.91,36.72,-130.61,29.35,-140.85,7.72,-141.68,7.83,-137.11,21.92,-117.58,30.4,-165.0915,-131.1875,-132.53000000000003,-136.48000000000002,-135.1705,-150.49949999999998,-156.787
203,203,-176.01,33.56,-147.28,34.6,-137.33,19.5,-140.73,19.95,-133.4,11.67,-139.59,12.61,-182.44,37.94,-165.75900000000001,-130.652,-132.391,-136.25,-134.74949999999998,-150.8675,-154.846
204,204,-174.18,35.42,-132.91,28.28,-137.86,13.04,-140.33,9.44,-141.85,13.92,-158.66,22.14,-131.57,37.14,-165.7085,-130.453,-132.355,-136.618,-135.08049999999997,-150.5485,-154.054
205,205,-156.87,38.24,-153.55,33.98,-144.01,29.16,-134.92,7.92,-144.21,4.53,-141.2,15.52,-177.8,10.91,-165.7225,-130.1655,-132.62949999999998,-137.212,-135.43400000000003,-148.7865,-154.90050000000002
206,206,-158.05,27.92,-124.86,24.46,-129.96,19.97,-134.27,12.63,-130.69,10.76,-146.97,20.14,-139.46,23.73,-165.92649999999998,-130.756,-131.6945,-138.601,-136.2165,-148.223,-154.7405
207,207,-174.29,34.53,-136.9,19.79,-132.86,22.77,-132.64,15.2,-129.35,9.67,-149.96,27.92,-148.78,11.97,-166.10399999999998,-129.618,-131.895,-138.748,-136.168,-149.196,-155.57350000000002
208,208,-147.03,27.65,-112.88,12.91,-129.88,19.94,-137.42,11.65,-132.49,9.56,-142.99,17.83,-144.21,28.56,-166.662,-131.2815,-131.3895,-138.72650000000002,-136.3935,-148.6465,-156.85049999999998
209,209,-168.58,26.88,-108.51,22.72,-133.3,29.41,-134.3,15.34,-136.67,14.07,-155.3,19.41,-197.81,57.09,-166.1405,-132.4315,-131.394,-138.544,-135.75,-148.923,-157.4555
210,210,-159.45,34.6,-139.81,29.96,-137.28,33.37,-123.61,12.26,-133.74,10.41,-141.37,14.07,-163.94,29.63,-165.5975,-132.90550000000002,-131.2455,-137.964,-135.86849999999998,-146.29749999999999,-156.527
211,211,-175.63,35.8,-145.92,29.29,-131.09,28.58,-137.02,10.67,-126.65,5.28,-139.51,10.58,-158.27,46.61,-166.52550000000002,-132.40749999999997,-131.0085,-138.55599999999998,-136.04850000000002,-146.13150000000002,-155.2355
212,212,-167.48,28.31,-124.64,49.95,-123.53,18.59,-144.4,13.22,-124.85,9.08,-153.83,15.99,-138.9,53.04,-166.4145,-132.65699999999998,-130.817,-138.608,-135.526,-145.4385,-153.72899999999998
213,213,-169.9,33.63,-117.37,22.52,-131.9,10.58,-134.31,14.13,-136.58,12.06,-147.15,19.72,-147.93,29.58,-165.4595,-132.0455,-130.4565,-138.3625,-135.75150000000002,-146.668,-155.469
214,214,-179.67,29.23,-137.93,38.13,-126.08,8.21,-149.28,14.92,-151.76,18.59,-143.43,34.02,-151.27,20.06,-164.88000000000002,-131.89849999999998,-129.81850000000003,-138.279,-135.9755,-146.60750000000002,-153.1615
215,215,-168.58,33.6,-127.36,20.12,-120.99,26.75,-161.28,37.82,-140.25,11.96,-138.97,16.12,-189.13,51.54,-164.5595,-132.251,-129.334,-138.48700000000002,-135.78050000000002,-146.19099999999997,-154.3795
216,216,-162.7,25.51,-120.12,17.41,-140.9,8.24,-140.69,19.91,-135.96,10.47,-155.99,40.94,-142.0,18.15,-165.223,-131.268,-128.81099999999998,-138.3155,-134.98200000000003,-147.2015,-153.70850000000002
217,217,-174.79,32.77,-155.15,73.44,-129.88,13.79,-135.51,10.67,-130.88,14.69,-134.0,23.11,-164.91,21.29,-165.4195,-132.74499999999998,-128.67400000000004,-138.1885,-135.299,-147.2515,-154.205
218,218,-156.61,37.53,-136.74,20.39,-124.2,19.35,-136.29,7.57,-130.7,10.46,-144.41,29.18,-158.44,52.06,-165.1095,-132.77550000000002,-128.629,-138.472,-135.5025,-147.2355,-155.54000000000002
219,219,-157.38,18.14,-145.35,48.39,-116.95,20.51,-127.92,9.24,-135.7,9.57,-147.22,15.09,-129.34,22.46,-166.576,-133.24650000000003,-128.79000000000002,-138.5165,-136.153,-150.083,-156.2795
220,220,-175.6,43.8,-120.2,21.82,-129.38,22.37,-149.25,6.43,-142.78,8.4,-143.7,20.46,-147.31,22.55,-165.70049999999998,-134.45549999999997,-128.525,-138.5275,-136.003,-149.6365,-153.672
221,221,-157.47,32.7,-131.75,15.75,-128.35,20.57,-137.14,13.61,-130.33,6.66,-147.41,13.53,-143.49,46.36,-166.036,-134.5165,-127.71549999999999,-139.2905,-135.6625,-149.3615,-153.0895
222,222,-148.92,43.63,-121.68,21.61,-123.4,15.11,-135.94,2.15,-146.19,13.97,-161.7,48.36,-152.38,15.27,-165.39399999999998,-133.694,-127.529,-139.3585,-136.63299999999998,-149.842,-154.8675
223,223,-164.42,36.01,-144.34,22.56,-124.57,16.1,-139.06,12.56,-137.88,14.37,-138.38,10.28,-136.29,15.95,-164.688,-133.24,-127.92900000000002,-139.1485,-137.0295,-150.188,-155.91899999999998
224,224,-167.77,31.07,-139.96,31.85,-128.17,19.38,-144.49,12.87,-137.95,14.34,-150.33,11.05,-155.93,24.85,-164.75650000000002,-133.5795,-127.05199999999999,-138.91,-137.325,-150.277,-155.273
225,225,-170.14,36.46,-133.89,46.0,-133.55,16.66,-131.49,7.51,-128.24,11.69,-161.41,62.46,-164.38,48.91,-164.4335,-133.28,-126.8625,-138.5115,-136.218,-150.118,-154.63299999999998
226,226,-161.98,29.0,-154.4,52.28,-127.22,21.04,-131.73,11.84,-137.03,12.05,-147.97,23.62,-149.39,27.04,-164.2015,-132.977,-127.3615,-137.321,-136.385,-150.752,-153.44549999999998
227,227,-168.09,25.08,-137.51,23.28,-131.96,28.06,-138.31,19.67,-133.42,20.44,-149.64,18.54,-175.48,95.25,-164.9145,-134.00500000000002,-127.019,-136.9405,-136.2035,-149.94099999999997,-153.7315
228,228,-176.36,32.04,-122.3,21.13,-133.1,18.66,-138.31,10.65,-145.5,13.63,-199.94,74.04,-159.0,34.62,-163.838,-132.30800000000002,-126.87600000000002,-136.6115,-136.75799999999998,-150.757,-152.35750000000002
229,229,-151.07,34.91,-132.69,26.41,-128.0,8.42,-134.52,16.63,-133.67,5.63,-146.37,10.79,-145.66,12.8,-164.26999999999998,-131.8085,-127.1855,-136.9285,-136.534,-153.0505,-153.277
230,230,-166.16,23.44,-141.03,58.91,-121.09,29.77,-138.87,16.28,-126.93,9.92,-135.87,16.75,-152.29,23.59,-164.8125,-130.743,-127.35700000000001,-137.8,-136.2525,-153.32649999999998,-155.4065
231,231,-162.79,28.08,-129.47,45.57,-127.36,25.06,-138.38,11.87,-146.06,8.54,-149.12,34.43,-193.83,90.11,-164.4015,-131.916,-126.9855,-137.599,-135.6625,-153.678,-156.1255
232,232,-153.36,35.42,-115.56,17.57,-131.53,24.78,-140.2,15.48,-132.78,8.17,-160.75,53.26,-159.93,27.67,-165.3185,-131.775,-126.26500000000001,-137.246,-136.5575,-153.66950000000003,-157.806
233,233,-171.27,35.48,-124.16,14.32,-114.36,12.82,-129.54,4.97,-142.49,7.08,-148.93,17.31,-135.01,25.52,-166.415,-133.0975,-126.25450000000001,-137.32850000000002,-136.622,-153.823,-158.679
234,234,-173.21,35.95,-131.94,33.75,-122.29,17.29,-141.31,6.98,-129.62,13.48,-140.25,24.88,-138.47,23.56,-166.976,-131.9745,-126.7885,-136.764,-135.9195,-154.097,-159.2525
235,235,-163.94,33.94,-121.3,26.77,-130.97,24.1,-137.47,10.96,-143.59,11.64,-151.65,10.77,-165.38,33.84,-166.56199999999998,-132.6115,-126.944,-136.313,-136.127,-153.64299999999997,-158.118
236,236,-176.96,25.81,-140.68,30.59,-134.05,9.33,-133.08,20.02,-132.33,11.38,-139.77,8.69,-147.72,46.35,-166.178,-133.2705,-127.33099999999999,-136.51100000000002,-136.193,-153.115,-158.0095
237,237,-153.26,47.32,-121.21,19.45,-127.02,16.28,-128.93,4.47,-141.97,9.82,-150.32,11.29,-137.43,16.02,-166.30149999999998,-134.06850000000003,-127.41299999999998,-136.59650000000002,-136.07649999999998,-152.5665,-158.055
238,238,-165.25,25.69,-126.75,41.05,-130.39,26.99,-142.63,7.64,-126.22,10.25,-190.28,71.42,-176.83,68.87,-165.42249999999999,-133.945,-127.4555,-136.662,-136.2625,-153.72199999999998,-155.9825
239,239,-168.23,28.92,-124.04,24.42,-120.38,25.33,-145.35,10.33,-130.07,11.09,-152.74,11.72,-171.93,57.48,-164.897,-133.38049999999998,-127.952,-136.3005,-136.3075,-150.94750000000002,-154.8465
240,240,-167.38,28.76,-143.66,50.32,-121.95,12.27,-145.23,18.05,-130.98,9.41,-150.73,27.75,-161.69,34.32,-165.414,-132.782,-127.75249999999998,-136.57099999999997,-136.242,-151.654,-155.32549999999998
241,241,-175.81,44.16,-128.93,12.24,-113.94,23.04,-130.08,7.2,-148.23,8.45,-147.24,21.49,-177.1,56.45,-165.507,-134.227,-128.1595,-136.348,-136.748,-153.126,-155.207
242,242,-170.85,27.9,-148.13,48.85,-123.19,12.67,-137.59,11.83,-147.48,17.69,-164.77,32.03,-169.84,58.25,-165.328,-134.387,-128.529,-136.552,-136.5135,-153.65550000000002,-152.527
243,243,-175.64,30.65,-121.88,32.31,-135.25,29.21,-127.77,14.37,-123.83,9.77,-143.86,12.36,-147.76,35.71,-166.5795,-135.812,-128.58649999999997,-135.92950000000002,-136.6985,-154.6325,-151.90200000000002
244,244,-159.49,31.44,-152.7,52.47,-131.28,31.79,-135.47,8.49,-142.1,10.05,-141.25,20.01,-133.24,16.14,-166.517,-135.72,-129.5665,-136.878,-136.32250000000002,-154.1845,-152.377
245,245,-162.46,26.59,-147.07,55.18,-141.29,6.94,-135.45,20.74,-129.56,11.97,-150.85,37.14,-162.21,52.85,-166.057,-134.86399999999998,-129.7245,-136.7945,-136.058,-153.7755,-153.816
246,246,-164.45,22.13,-170.36,48.44,-128.86,18.0,-133.44,11.92,-134.7,9.49,-137.0,10.38,-150.3,54.25,-166.546,-135.3735,-129.15,-136.844,-136.2155,-153.0615,-153.767
247,247,-150.51,42.88,-135.04,22.74,-132.81,17.2,-139.62,7.9,-137.14,13.1,-172.75,44.55,-134.03,24.7,-165.2905,-134.7765,-128.9655,-136.64,-136.23600000000002,-154.5795,-153.6015
248,248,-165.85,22.69,-111.01,11.88,-143.03,27.66,-131.08,5.45,-146.4,9.35,-144.45,14.9,-136.28,48.79,-165.849,-135.612,-128.46699999999998,-137.32,-135.7765,-155.195,-155.333
249,249,-161.41,27.49,-120.72,14.74,-124.01,18.78,-139.93,11.62,-132.36,15.68,-160.5,20.24,-155.24,21.32,-165.9515,-136.38299999999998,-128.3605,-137.486,-135.4865,-153.098,-156.794
250,250,-168.02,25.95,-169.93,98.26,-129.23,21.72,-134.41,16.68,-137.05,16.81,-165.31,36.45,-149.92,27.58,-165.7255,-136.77249999999998,-129.2095,-136.9735,-135.87349999999998,-152.626,-155.8645
251,251,-159.21,31.52,-132.67,40.22,-134.75,7.93,-142.46,7.64,-141.37,11.93,-159.71,16.92,-140.23,7.0,-165.46800000000002,-134.9345,-129.2625,-136.4335,-136.0605,-152.044,-155.2065
252,252,-178.39,33.76,-144.06,50.09,-132.68,24.97,-127.75,19.33,-136.48,13.92,-180.29,42.0,-147.43,19.11,-164.45250000000001,-134.3055,-129.8,-136.83499999999998,-135.416,-152.23250000000002,-153.89499999999998
253,253,-170.02,23.25,-122.32,24.76,-133.96,22.88,-148.51,18.67,-134.97,15.66,-139.97,31.21,-144.51,20.45,-164.0855,-133.8775,-130.1855,-137.10399999999998,-134.4445,-150.952,-153.0105
254,254,-164.01,38.66,-114.82,22.39,-125.45,14.35,-139.64,13.3,-124.33,14.65,-132.07,12.63,-167.25,72.05,-163.207,-133.52749999999997,-130.075,-138.052,-134.9255,-151.3,-154.3075
255,255,-173.72,30.43,-131.49,27.59,-119.48,36.87,-138.46,12.29,-146.74,10.49,-137.37,17.69,-164.4,34.23,-163.403,-131.81400000000002,-129.75150000000002,-138.0645,-134.513,-150.483,-154.0755
256,256,-151.85,29.23,-128.74,25.62,-130.36,17.39,-129.0,16.6,-132.74,12.64,-170.13,39.86,-144.41,29.33,-163.261,-131.49349999999998,-128.801,-138.67249999999999,-134.8935,-149.80450000000002,-153.06900000000002
257,257,-164.43,31.51,-137.92,52.05,-117.05,19.79,-142.53,10.97,-132.78,11.25,-162.63,12.97,-172.06,44.13,-163.99450000000002,-129.0255,-129.331,-138.99650000000003,-135.35750000000002,-149.79950000000002,-153.588
258,258,-167.3,28.3,-142.17,39.68,-128.26,14.25,-145.95,12.47,-120.42,11.25,-148.34,31.68,-206.05,61.95,-165.232,-129.136,-129.341,-139.45,-135.4875,-148.39299999999997,-154.3245
259,259,-163.71,29.48,-131.83,16.9,-137.36,15.44,-135.1,11.45,-137.81,10.1,-143.3,18.96,-153.34,44.79,-165.5755,-130.8935,-128.071,-140.1165,-134.679,-148.4655,-158.449
260,260,-162.23,38.26,-106.9,20.13,-123.01,16.64,-134.43,3.93,-134.72,7.84,-139.09,20.8,-148.53,16.54,-165.739,-131.0955,-128.1905,-140.78050000000002,-135.3135,-147.1855,-158.1035
261,261,-155.5,42.36,-116.35,14.44,-124.69,17.69,-138.11,14.75,-135.34,7.2,-151.01,29.23,-150.87,20.79,-165.1525,-130.716,-128.48,-140.64749999999998,-135.40699999999998,-146.054,-157.24450000000002
262,262,-163.51,36.66,-139.57,46.75,-130.9,21.67,-142.97,9.87,-128.05,3.21,-139.16,27.16,-152.15,32.45,-165.247,-130.959,-128.364,-140.01399999999998,-134.9385,-145.22899999999998,-159.228
263,263,-158.07,30.14,-114.88,16.01,-133.04,22.09,-146.73,10.08,-133.45,8.93,-150.82,28.99,-173.7,41.32,-164.0555,-130.1345,-127.36550000000003,-140.605,-134.824,-143.375,-159.5985
264,264,-163.41,19.78,-118.43,20.55,-124.81,33.48,-135.72,9.12,-133.85,13.59,-124.91,12.35,-128.6,40.13,-163.4485,-130.09499999999997,-126.56650000000002,-139.8585,-134.8755,-143.3485,-158.833
265,265,-159.62,23.38,-140.66,21.52,-122.28,29.98,-147.61,14.01,-137.17,26.32,-137.28,21.67,-142.08,44.52,-163.187,-131.5825,-127.5155,-139.4575,-135.613,-144.807,-157.493
266,266,-179.12,27.43,-121.0,15.02,-139.46,26.6,-139.92,11.42,-143.98,7.87,-136.9,12.82,-160.68,60.52,-162.50549999999998,-130.915,-127.75049999999999,-139.45800000000003,-135.162,-145.48700000000002,-156.619
267,267,-175.26,22.52,-137.25,26.36,-133.01,14.48,-148.69,27.91,-139.74,9.14,-144.62,14.25,-148.76,50.47,-162.6025,-131.255,-127.6135,-140.2125,-135.5145,-143.922,-156.6035
268,268,-172.72,32.99,-146.16,38.88,-117.63,19.24,-144.41,13.34,-130.23,6.7,-145.9,27.5,-218.77,118.6,-162.208,-131.3225,-128.11849999999998,-139.6155,-135.601,-142.7595,-154.5845
269,269,-164.68,29.75,-124.76,11.14,-126.4,23.65,-153.21,8.32,-145.05,11.11,-134.9,7.29,-148.33,42.4,-162.0385,-131.3305,-127.85349999999998,-139.436,-137.042,-142.37900000000002,-154.45
270,270,-156.29,25.85,-162.34,59.14,-135.02,14.21,-131.75,10.54,-138.92,8.16,-142.68,15.08,-132.74,24.84,-161.5205,-130.315,-127.14750000000001,-139.43200000000002,-136.43800000000002,-145.26749999999998,-153.95
271,271,-161.1,26.89,-137.53,37.65,-132.43,6.35,-129.79,4.46,-132.0,7.48,-143.21,17.86,-179.9,21.27,-161.08350000000002,-131.2505,-127.7195,-139.645,-136.8725,-145.6355,-153.66400000000002
272,272,-154.56,21.2,-127.57,19.37,-112.71,28.6,-139.57,7.85,-134.19,7.77,-143.21,23.05,-154.84,25.47,-161.194,-132.6295,-127.41599999999998,-139.53449999999998,-136.67350000000002,-144.59650000000002,-153.7765
273,273,-157.88,30.43,-121.53,23.24,-117.98,22.08,-133.58,9.19,-136.0,7.84,-139.44,15.06,-129.2,11.47,-160.716,-131.41,-127.48249999999999,-138.8875,-136.6,-144.4775,-152.753
274,274,-158.78,14.42,-144.57,16.85,-144.43,33.04,-131.62,9.34,-139.08,14.77,-161.24,45.05,-140.45,29.21,-161.2895,-132.69250000000002,-127.19099999999999,-138.86849999999998,-136.50650000000002,-143.77050000000003,-151.084
275,275,-160.09,18.89,-118.14,15.21,-124.18,12.57,-138.47,23.88,-137.72,14.07,-150.97,18.25,-146.92,27.53,-160.8165,-132.6445,-127.22749999999999,-138.46300000000002,-136.9115,-146.339,-152.159
276,276,-153.79,21.99,-135.54,38.44,-127.62,23.13,-144.09,11.6,-139.79,12.82,-138.83,11.11,-144.1,62.89,-160.37050000000002,-132.7485,-127.51650000000002,-138.061,-137.0645,-146.276,-151.24
277,277,-156.54,21.14,-139.27,34.26,-127.15,9.97,-130.59,6.75,-134.51,17.31,-139.38,11.73,-131.68,20.22,-160.189,-132.683,-127.63250000000001,-138.15550000000002,-136.4095,-147.2775,-150.145
278,278,-163.91,20.8,-142.33,22.43,-122.96,21.81,-142.36,11.39,-149.24,16.54,-140.73,16.18,-203.36,72.75,-159.1245,-132.787,-127.20450000000001,-137.5775,-136.188,-148.53050000000002,-150.115
279,279,-153.35,24.87,-111.52,24.36,-123.24,14.65,-135.02,12.68,-125.73,13.57,-201.07,65.81,-143.34,44.86,-159.69199999999998,-132.3855,-128.1465,-137.1305,-136.283,-149.768,-149.1105
280,280,-153.49,43.0,-125.61,40.46,-134.45,16.7,-138.69,9.52,-143.41,10.07,-146.45,12.54,-142.81,33.97,-158.9045,-133.47449999999998,-128.292,-136.425,-136.1105,-149.975,-148.2765
281,281,-157.71,30.83,-143.93,13.86,-118.62,27.89,-135.9,12.0,-131.36,12.75,-130.23,10.9,-153.12,51.98,-158.825,-131.426,-127.99650000000001,-137.131,-136.11200000000002,-149.601,-149.055
282,282,-153.95,19.24,-115.18,13.17,-132.23,17.79,-130.03,8.51,-126.58,16.77,-136.78,13.99,-131.68,25.94,-158.866,-131.4415,-128.01299999999998,-137.3395,-136.3255,-149.5875,-146.62
283,283,-169.54,30.45,-140.53,27.37,-127.21,28.76,-146.35,12.08,-131.58,20.24,-136.68,15.09,-140.32,19.7,-159.253,-131.19549999999998,-128.7155,-137.33999999999997,-136.9805,-152.5215,-146.38150000000002
284,284,-153.95,26.39,-117.47,12.72,-125.54,14.79,-127.61,6.57,-141.95,17.75,-176.28,50.45,-150.1,26.28,-159.9155,-131.69750000000002,-129.6115,-136.8835,-137.012,-152.949,-146.9505
285,285,-150.7,25.08,-142.74,33.88,-128.06,26.95,-139.57,13.75,-140.23,10.18,-136.02,9.53,-123.7,38.37,-160.808,-130.35999999999999,-129.51500000000001,-137.34300000000002,-136.627,-152.1365,-147.099
286,286,-175.49,38.1,-119.69,18.2,-141.78,21.11,-141.81,10.42,-130.88,8.8,-156.93,18.06,-138.78,31.72,-161.5425,-131.306,-130.3205,-136.624,-136.35049999999998,-151.971,-146.683
287,287,-153.97,18.21,-139.33,19.01,-124.45,26.46,-137.13,10.08,-135.31,10.36,-169.68,33.85,-148.16,35.92,-161.3665,-131.61700000000002,-129.9855,-136.776,-136.1195,-152.25050000000002,-147.0145
288,288,-184.07,31.26,-138.13,18.42,-136.47,10.83,-135.47,14.73,-132.13,10.92,-170.65,25.94,-198.68,128.38,-162.15300000000002,-129.71750000000003,-129.991,-137.466,-136.32,-152.526,-146.9745
289,289,-148.93,23.84,-146.54,31.65,-129.31,21.3,-139.1,8.34,-141.6,8.96,-139.04,22.5,-131.65,18.21,-162.69549999999998,-129.8695,-130.46750000000003,-136.7645,-136.01749999999998,-152.7835,-144.7655
290,290,-154.7,18.16,-121.37,16.56,-129.11,15.23,-145.87,18.69,-138.95,8.6,-135.2,12.61,-148.31,62.08,-163.281,-130.447,-131.0185,-136.71499999999997,-136.42149999999998,-151.113,-145.0775
291,291,-161.92,40.27,-137.84,28.43,-132.76,9.14,-133.96,9.41,-136.27,7.59,-142.94,14.05,-131.2,13.51,-163.859,-129.85500000000002,-130.375,-137.4635,-136.4385,-151.329,-145.4115
292,292,-162.3,41.6,-122.65,48.03,-126.76,25.82,-139.58,10.86,-147.29,8.31,-201.89,75.22,-150.07,40.61,-164.0075,-128.7885,-132.07150000000001,-137.51500000000001,-136.1625,-153.347,-146.50650000000002
293,293,-171.13,26.19,-131.57,17.1,-135.9,20.89,-124.45,4.76,-136.63,5.97,-147.99,24.49,-140.58,14.68,-165.044,-130.15550000000002,-131.84750000000003,-137.91,-136.502,-154.699,-148.738
294,294,-176.63,34.97,-117.82,20.15,-142.5,12.48,-140.81,11.51,-131.38,6.16,-144.99,15.21,-143.42,17.86,-164.9095,-129.1165,-132.01950000000002,-137.43099999999998,-137.166,-154.6655,-149.671
295,295,-174.78,26.0,-137.06,19.8,-140.29,11.09,-124.09,7.46,-132.19,9.33,-147.66,17.94,-138.6,23.54,-166.0035,-131.268,-132.82300000000004,-138.822,-136.78799999999998,-153.18400000000003,-148.5585
296,296,-150.27,17.53,-141.76,38.07,-120.92,15.96,-147.13,11.09,-135.17,13.01,-144.42,24.89,-150.73,23.01,-165.887,-130.16699999999997,-132.9905,-139.21599999999998,-136.1775,-153.75900000000001,-149.009
297,297,-172.27,30.99,-101.28,13.92,-127.26,20.36,-144.39,9.48,-138.52,14.06,-144.89,27.92,-130.88,36.5,-164.8985,-131.2715,-132.4115,-138.81099999999998,-136.485,-153.59449999999998,-149.20700000000002
298,298,-174.76,34.62,-145.37,47.22,-132.49,13.04,-128.33,12.31,-143.19,15.5,-145.88,12.84,-159.18,21.76,-164.4405,-130.661,-132.66899999999998,-138.757,-136.4895,-151.727,-149.88
299,299,-165.06,17.18,-123.07,8.02,-134.26,26.75,-134.03,10.63,-133.81,5.44,-167.66,32.53,-149.58,56.34,-163.296,-129.72650000000002,-131.91400000000002,-138.4735,-136.669,-152.33350000000002,-146.4685
300,300,-165.05,20.51,-113.77,26.39,-121.58,12.06,-153.66,11.23,-143.75,11.36,-150.77,28.4,-149.49,28.79,-163.83499999999998,-128.141,-132.505,-138.86,-136.5435,-154.48899999999998,-146.169
301,301,-160.68,25.04,-122.6,27.41,-152.55,31.38,-136.93,5.51,-125.84,16.01,-170.59,36.3,-175.02,81.08,-164.029,-129.026,-132.98,-138.18800000000002,-136.873,-155.881,-145.4655
302,302,-174.68,25.0,-142.52,38.54,-127.75,16.06,-137.93,11.76,-133.37,8.08,-163.82,22.22,-176.31,33.58,-164.1345,-130.062,-132.68800000000002,-137.96300000000002,-136.78799999999998,-155.897,-144.9125
303,303,-166.85,31.57,-119.75,23.26,-130.65,20.24,-136.77,7.61,-144.86,9.59,-136.01,10.4,-158.98,48.02,-163.894,-129.586,-133.772,-137.269,-136.5685,-154.2335,-144.1065
304,304,-175.83,32.26,-160.5,54.89,-141.61,50.01,-155.43,12.95,-134.39,16.11,-146.65,27.01,-127.85,16.7,-163.9125,-128.73999999999998,-133.26399999999998,-137.61599999999999,-136.827,-154.09949999999998,-145.666
305,305,-148.37,42.66,-120.72,22.91,-131.41,9.79,-147.45,10.43,-128.02,11.51,-147.52,10.29,-132.71,20.81,-163.2,-129.0835,-132.7615,-137.458,-137.2095,-153.869,-145.833
306,306,-155.72,24.51,-141.78,16.03,-130.2,15.91,-133.71,8.0,-137.03,12.46,-153.64,19.32,-142.74,11.25,-162.29900000000004,-128.9385,-132.3435,-138.5445,-137.73600000000002,-156.308,-147.10750000000002
307,307,-144.81,26.71,-127.12,17.7,-129.6,31.79,-136.05,15.42,-135.4,10.52,-132.33,12.6,-161.62,32.61,-163.1945,-128.7695,-132.90349999999998,-137.793,-138.28699999999998,-156.20499999999998,-146.449
308,308,-161.18,23.37,-119.44,21.21,-121.37,22.79,-129.8,9.09,-135.72,4.98,-182.78,40.26,-130.45,18.62,-162.73899999999998,-130.5365,-133.725,-137.4195,-138.311,-156.41699999999997,-146.7665
309,309,-159.71,26.51,-114.83,16.94,-141.13,11.4,-146.83,7.56,-139.09,16.4,-182.15,68.48,-125.66,36.84,-161.928,-129.7615,-133.6895,-138.1495,-137.56199999999998,-158.0335,-145.38600000000002
310,310,-158.58,30.74,-139.07,26.08,-138.61,26.12,-132.43,12.05,-145.54,9.34,-163.04,19.44,-134.24,15.18,-162.00900000000001,-131.22449999999998,-133.4915,-138.127,-137.79149999999998,-156.948,-144.70700000000002
311,311,-164.03,21.67,-158.56,56.19,-126.92,24.98,-129.46,9.92,-134.57,8.24,-143.26,13.03,-120.14,24.88,-161.7345,-132.12849999999997,-133.70800000000003,-136.9705,-137.027,-156.50799999999998,-143.682
312,312,-157.49,40.14,-113.13,35.12,-148.44,32.75,-125.7,13.38,-142.9,2.54,-168.62,59.16,-133.95,27.76,-161.802,-132.10999999999999,-133.2905,-136.97650000000002,-137.4205,-155.4195,-143.986
313,313,-171.5,28.36,-114.65,13.95,-125.74,23.68,-131.39,12.15,-141.8,9.55,-145.31,11.32,-171.77,97.06,-160.84449999999998,-132.0135,-133.1585,-136.9225,-137.285,-154.4685,-142.894
314,314,-162.38,25.42,-124.69,32.11,-132.45,25.67,-137.65,13.35,-139.03,6.86,-140.38,25.27,-146.76,47.06,-160.97899999999998,-132.5385,-132.35899999999998,-136.77,-136.77349999999998,-154.10449999999997,-141.3065
315,315,-156.76,26.23,-134.16,20.13,-131.93,14.3,-145.82,18.28,-142.72,8.98,-196.44,127.78,-164.09,33.29,-160.467,-131.202,-131.767,-135.996,-136.7125,-154.8425,-143.0205
316,316,-168.18,25.47,-138.38,21.75,-132.12,19.37,-132.1,14.43,-146.19,10.41,-142.36,7.42,-137.56,31.09,-160.755,-132.469,-131.9005,-135.892,-137.584,-154.7515,-144.8225
317,317,-163.16,37.79,-136.62,16.61,-143.69,17.36,-136.92,11.34,-139.0,20.7,-149.13,16.44,-137.23,22.02,-161.7695,-132.5215,-131.911,-136.43,-137.767,-153.2925,-146.66199999999998
318,318,-158.54,32.04,-129.87,19.38,-131.78,22.46,-142.93,14.74,-128.21,7.95,-178.21,61.57,-131.57,16.38,-162.628,-131.99650000000003,-131.93850000000003,-136.054,-137.85750000000002,-153.9235,-144.42749999999998
319,319,-166.68,23.45,-152.33,42.31,-130.3,15.09,-133.58,7.68,-138.4,9.07,-145.95,22.0,-136.0,50.57,-162.4145,-131.9085,-132.352,-136.8975,-137.5345,-152.1195,-146.2135
320,320,-159.56,59.91,-131.85,36.61,-125.91,19.51,-130.53,14.4,-128.46,13.65,-141.97,11.86,-128.99,27.42,-163.02100000000002,-132.87,-132.01350000000002,-135.85049999999998,-137.15900000000002,-149.74550000000002,-146.29749999999999
321,321,-162.03,19.91,-122.23,40.49,-144.2,18.62,-137.05,14.18,-133.71,8.73,-148.82,22.29,-181.1,79.04,-163.621,-132.06,-131.696,-136.442,-136.25549999999998,-148.5665,-146.92000000000002
322,322,-155.53,28.57,-140.59,61.34,-125.11,20.04,-136.85,16.8,-130.66,6.35,-144.8,12.03,-154.47,6.84,-163.296,-131.023,-131.708,-137.40349999999998,-136.794,-149.0365,-147.048
323,323,-169.54,29.64,-130.25,18.45,-114.66,26.33,-133.72,9.32,-134.63,9.93,-128.73,5.9,-127.23,37.43,-164.038,-132.281,-131.0905,-137.631,-136.678,-147.5435,-146.54199999999997
324,324,-165.59,33.41,-133.77,26.97,-129.77,14.79,-139.95,11.88,-133.17,16.17,-161.41,18.12,-162.13,65.07,-164.25050000000002,-134.6125,-131.82350000000002,-137.682,-136.4175,-148.097,-145.08249999999998
325,325,-154.13,25.08,-146.06,81.53,-134.08,11.12,-145.37,8.5,-145.45,10.03,-145.7,7.08,-168.75,17.89,-163.976,-134.984,-131.685,-137.142,-135.7545,-148.848,-145.3485
326,326,-176.01,35.93,-142.83,36.06,-130.41,30.71,-144.47,32.62,-140.69,8.49,-124.46,10.03,-179.53,42.21,-164.43099999999998,-134.91699999999997,-131.3385,-137.2,-135.20049999999998,-148.57999999999998,-145.2425
327,327,-161.98,24.51,-116.62,19.9,-130.15,20.61,-128.53,12.83,-137.21,15.52,-144.95,8.61,-116.93,31.39,-164.01399999999998,-133.955,-131.123,-137.26600000000002,-135.1755,-149.9535,-145.999
328,328,-156.91,38.64,-117.68,12.56,-129.64,11.92,-146.67,10.44,-129.26,11.13,-146.7,28.42,-166.17,41.0,-163.6485,-133.2875,-131.00650000000002,-136.885,-135.2735,-153.62,-146.7585
329,329,-171.84,29.09,-134.06,20.93,-134.36,19.92,-125.89,6.46,-131.58,13.5,-134.67,13.64,-127.34,19.56,-163.955,-132.8995,-131.07850000000002,-136.4995,-135.889,-151.47150000000002,-147.92199999999997
330,330,-170.58,28.19,-122.87,19.04,-132.26,16.36,-144.26,4.52,-127.47,16.57,-139.46,13.15,-146.69,50.18,-163.344,-131.48250000000002,-130.9345,-136.99049999999997,-136.336,-151.254,-147.32099999999997
331,331,-157.53,36.64,-137.82,19.78,-127.16,23.17,-148.69,14.82,-145.34,7.13,-152.66,14.19,-122.7,16.29,-163.70850000000002,-130.70499999999998,-130.813,-137.3035,-136.456,-151.061,-148.755
332,332,-172.33,22.4,-138.29,32.55,-136.09,18.4,-130.25,4.68,-140.58,15.52,-138.76,18.18,-123.83,9.57,-163.946,-132.19750000000002,-130.304,-137.088,-136.2585,-150.85049999999998,-149.1775
333,333,-175.75,18.77,-161.28,71.98,-140.4,35.41,-132.41,7.35,-136.59,16.12,-156.38,22.28,-142.58,26.36,-163.8475,-131.4685,-130.502,-136.475,-136.60700000000003,-150.76450000000003,-148.184
334,334,-156.89,12.44,-132.12,21.51,-129.68,20.35,-126.85,14.48,-125.77,10.35,-155.4,36.81,-152.08,15.32,-162.488,-131.1125,-131.3155,-137.099,-137.0375,-151.436,-147.63299999999998
335,335,-165.86,41.65,-132.82,34.52,-125.0,18.09,-146.98,20.15,-131.64,9.79,-191.08,82.65,-161.97,41.47,-162.27749999999997,-131.17649999999998,-131.536,-136.75799999999998,-137.35250000000002,-150.72899999999998,-146.436
336,336,-159.84,30.84,-119.14,20.72,-127.81,23.87,-133.42,15.52,-145.69,8.55,-169.83,40.68,-152.69,52.18,-162.722,-131.0195,-131.66400000000002,-136.324,-136.62650000000002,-151.875,-146.5115
337,337,-155.85,30.13,-123.27,9.01,-141.36,11.27,-129.3,15.26,-140.96,9.88,-222.46,93.97,-152.42,24.92,-161.724,-131.632,-131.73899999999998,-135.721,-136.5085,-152.58499999999998,-143.972
338,338,-164.67,26.36,-122.11,19.24,-133.22,23.66,-135.22,14.25,-140.52,9.94,-135.24,11.52,-154.84,38.43,-161.278,-133.2855,-132.2155,-136.2855,-136.719,-153.2675,-147.4155
339,339,-154.46,32.13,-123.99,14.29,-127.42,24.3,-143.4,6.22,-147.34,20.45,-141.6,16.47,-123.98,31.0,-161.441,-135.558,-131.947,-135.203,-136.921,-152.2895,-148.017
340,340,-166.85,24.77,-116.3,26.58,-123.48,23.72,-136.79,17.26,-130.86,14.86,-138.11,5.31,-157.67,67.65,-161.5565,-134.875,-132.1885,-135.2155,-136.70049999999998,-153.2425,-149.3935
341,341,-166.78,13.85,-152.08,72.61,-134.02,19.62,-132.74,8.18,-129.76,7.65,-144.61,18.56,-189.55,40.0,-161.83499999999998,-134.695,-131.6695,-135.339,-137.4975,-154.3495,-148.834
342,342,-153.56,35.09,-126.01,16.37,-129.07,19.19,-124.59,7.03,-137.63,11.9,-143.08,15.59,-134.6,23.41,-162.481,-135.4015,-132.3825,-134.567,-137.50650000000002,-153.991,-149.666
343,343,-142.35,47.41,-123.13,28.77,-130.93,7.97,-146.2,12.06,-143.24,13.89,-142.16,15.59,-116.21,19.01,-161.91,-135.19549999999998,-131.9925,-134.8975,-137.1065,-155.114,-149.6275
344,344,-161.38,27.11,-135.05,6.49,-134.18,14.23,-133.13,8.85,-139.47,9.05,-147.27,19.22,-138.19,35.88,-161.8605,-133.977,-130.881,-134.73049999999998,-137.605,-154.495,-152.8345
345,345,-163.02,40.02,-142.92,53.26,-136.64,17.42,-136.69,24.1,-130.93,14.79,-168.62,49.55,-170.26,37.72,-161.64000000000001,-134.4485,-130.61849999999998,-135.51399999999998,-138.0145,-153.724,-153.582
346,346,-156.05,21.72,-155.08,85.61,-131.91,12.78,-132.41,6.35,-138.33,14.39,-138.66,17.99,-128.74,28.97,-161.0385,-134.436,-130.60399999999998,-135.171,-137.824,-151.722,-152.329
347,347,-153.06,25.92,-149.69,40.89,-139.68,22.6,-139.82,13.09,-141.42,14.46,-158.6,55.34,-185.8,144.64,-160.92950000000002,-135.642,-130.346,-135.1995,-137.582,-151.5055,-152.43099999999998
348,348,-160.17,23.06,-163.13,66.28,-124.27,28.84,-125.02,8.52,-133.3,9.97,-127.14,18.34,-178.2,68.27,-161.761,-135.5125,-129.3415,-135.073,-136.853,-148.3345,-153.5855
349,349,-174.15,30.65,-120.4,26.06,-139.19,27.65,-126.14,10.24,-127.17,14.31,-153.73,25.68,-154.87,40.06,-162.272,-135.772,-128.7045,-135.40949999999998,-137.08800000000002,-149.545,-156.937
350,350,-176.15,22.71,-119.27,12.69,-121.88,19.84,-146.73,13.75,-143.41,17.28,-161.6,43.25,-135.5,32.86,-162.53500000000003,-135.402,-129.1525,-135.062,-136.29199999999997,-149.1465,-158.13500000000002
351,351,-170.45,23.21,-151.95,62.19,-141.42,20.22,-133.25,11.25,-145.52,9.7,-145.49,10.01,-139.34,24.08,-161.463,-135.7975,-129.5055,-134.557,-136.76600000000002,-150.20549999999997,-155.52
352,352,-160.91,24.86,-134.17,21.5,-128.29,10.4,-136.86,7.9,-132.58,14.17,-161.22,29.67,-123.06,24.94,-161.8565,-134.75,-129.278,-135.2105,-136.502,-151.477,-153.652
353,353,-174.76,37.79,-136.91,37.55,-118.17,15.87,-129.07,11.18,-146.56,6.21,-144.0,18.16,-206.72,65.59,-162.269,-133.9915,-129.371,-136.605,-136.1405,-151.26,-154.347
354,354,-152.48,25.38,-141.55,26.69,-124.43,23.86,-142.52,9.77,-133.96,14.3,-139.98,22.52,-167.03,72.56,-162.516,-134.698,-129.67450000000002,-135.685,-135.86200000000002,-151.5445,-154.64600000000002
355,355,-153.83,28.11,-132.57,26.91,-124.71,25.5,-140.12,18.48,-127.83,4.28,-151.04,16.72,-136.91,13.41,-162.3135,-134.2475,-129.5355,-135.42749999999998,-135.6445,-151.1795,-157.2575
356,356,-157.66,25.06,-143.26,52.17,-122.65,16.68,-133.99,13.54,-140.85,16.73,-165.5,41.09,-154.73,30.47,-163.22,-132.8655,-129.17950000000002,-135.11849999999998,-135.2605,-150.75,-157.501
357,357,-172.48,27.05,-120.68,12.96,-121.27,32.13,-126.77,10.58,-126.38,4.56,-159.04,57.53,-175.51,77.93,-163.882,-132.367,-129.5345,-135.9955,-135.4415,-151.0455,-158.398
358,358,-174.89,38.05,-127.3,13.55,-120.48,36.53,-141.95,8.1,-145.22,7.48,-159.45,32.69,-221.87,103.67,-164.18099999999998,-131.369,-129.33249999999998,-135.80949999999999,-134.962,-151.0775,-157.3575
359,359,-159.72,27.11,-116.59,21.1,-136.38,15.89,-136.45,9.65,-131.42,9.19,-133.63,9.4,-147.94,60.49,-164.9395,-129.73499999999999,-129.43699999999998,-136.964,-134.3995,-151.5695,-157.57999999999998
360,360,-145.41,43.34,-124.21,21.68,-130.54,21.77,-126.69,9.25,-140.34,7.39,-159.29,27.63,-105.37,34.83,-163.55599999999998,-129.969,-128.35899999999998,-137.4425,-134.389,-150.996,-157.639
361,361,-174.65,36.95,-131.13,11.58,-129.47,12.5,-145.81,27.04,-124.48,12.98,-170.04,40.08,-152.19,48.89,-163.09,-131.3395,-128.824,-137.028,-133.8085,-152.4555,-157.881
362,362,-161.81,37.74,-110.84,16.42,-130.93,11.85,-152.48,23.83,-130.4,10.56,-138.74,11.46,-148.5,66.89,-162.4435,-129.519,-128.152,-137.31599999999997,-132.93699999999998,-154.04999999999998,-157.35399999999998
363,363,-147.29,43.65,-137.26,23.19,-137.0,19.67,-127.8,5.7,-137.67,7.06,-147.85,29.12,-122.19,23.58,-163.0395,-129.4255,-128.0235,-137.677,-132.746,-153.826,-157.9115
364,364,-157.33,26.59,-126.04,16.63,-131.4,19.32,-127.98,23.97,-135.12,4.08,-139.97,29.18,-190.42,39.02,-162.929,-129.37800000000001,-128.5865,-138.047,-132.114,-154.978,-153.622
365,365,-181.15,23.22,-115.28,17.26,-129.52,18.56,-130.51,10.8,-123.25,13.31,-160.03,28.52,-175.13,73.75,-163.09449999999998,-129.00900000000001,-128.7345,-137.68900000000002,-132.5895,-156.85049999999998,-152.101
366,366,-169.29,34.96,-145.11,31.04,-139.01,19.02,-149.95,31.77,-141.95,8.06,-144.57,15.45,-146.68,24.99,-163.254,-129.313,-129.3125,-136.98149999999998,-133.1765,-156.9145,-153.494
367,367,-159.04,21.57,-129.73,15.69,-135.64,33.23,-136.1,14.81,-131.83,5.51,-159.24,18.12,-164.99,64.14,-163.692,-128.754,-130.3705,-137.1225,-132.7345,-154.959,-153.84
368,368,-175.34,17.19,-130.45,18.24,-126.36,16.85,-148.11,9.12,-122.05,12.38,-136.98,19.52,-182.65,57.2,-163.33499999999998,-128.65699999999998,-130.8155,-137.87650000000002,-132.9555,-154.612,-154.1065
369,369,-146.48,49.97,-125.08,13.69,-117.63,22.45,-135.71,3.74,-126.96,11.6,-142.26,22.57,-156.05,45.9,-162.4,-128.738,-131.0155,-138.265,-132.67199999999997,-155.1515,-153.29850000000002
370,370,-166.83,28.7,-146.68,62.55,-131.18,14.2,-138.44,12.29,-131.8,5.56,-190.79,37.19,-140.34,25.24,-162.74200000000002,-130.35899999999998,-130.79149999999998,-138.8145,-132.6,-155.748,-152.4185
371,371,-157.52,43.76,-115.54,9.69,-127.98,8.23,-139.01,9.78,-128.09,12.18,-177.38,35.06,-128.8,20.98,-163.7925,-130.27249999999998,-130.38,-139.4465,-132.2215,-155.676,-156.0995
372,372,-172.83,21.89,-132.3,32.82,-125.72,16.79,-144.08,14.85,-128.76,8.75,-156.74,25.27,-134.21,28.32,-163.601,-129.40449999999998,-130.7185,-138.634,-133.042,-154.565,-154.947
373,373,-172.55,32.27,-135.96,23.28,-129.43,24.16,-136.47,15.95,-133.92,24.27,-167.04,16.12,-120.93,34.49,-164.702,-131.1145,-130.2065,-137.6835,-133.38150000000002,-155.0075,-156.423
374,374,-155.79,31.49,-134.17,39.47,-127.39,18.53,-135.36,12.41,-143.47,4.91,-177.43,46.43,-136.61,8.46,-164.8505,-130.8315,-129.79649999999998,-138.1815,-133.36599999999999,-155.217,-157.7075
375,375,-157.02,20.73,-138.65,27.14,-136.27,12.88,-125.97,16.21,-139.57,9.44,-152.32,17.23,-164.77,39.76,-164.4665,-131.155,-129.426,-139.615,-133.583,-155.897,-155.8615
376,376,-166.42,36.9,-132.08,30.68,-143.81,30.79,-136.81,17.82,-132.01,9.36,-126.39,6.59,-161.65,56.48,-164.5165,-131.7305,-129.64,-140.0455,-133.905,-156.29,-157.94750000000002
377,377,-165.34,33.54,-118.74,20.06,-130.17,32.23,-141.85,6.13,-130.8,7.61,-152.1,18.43,-180.84,33.01,-164.4875,-130.5445,-129.56400000000002,-139.7185,-134.1305,-156.18649999999997,-159.4075
378,378,-156.19,43.27,-128.92,19.72,-124.48,21.96,-149.72,10.38,-139.55,10.48,-170.24,43.55,-205.71,106.81,-164.8535,-130.4965,-128.7075,-139.8535,-134.5555,-155.623,-160.4995
379,379,-166.56,23.33,-149.01,28.0,-131.9,22.16,-147.44,26.64,-129.98,6.86,-145.56,32.76,-130.34,39.12,-163.6755,-129.8615,-128.735,-139.49550000000002,-134.78,-156.81099999999998,-159.4735
380,380,-166.42,20.83,-122.48,23.47,-122.31,28.3,-139.33,21.38,-132.77,7.12,-157.85,30.16,-178.99,74.95,-163.67000000000002,-129.84449999999998,-129.554,-139.6375,-134.863,-157.06,-158.55450000000002
381,381,-170.82,32.35,-113.77,18.26,-136.24,22.69,-129.56,9.5,-140.89,5.72,-147.82,16.21,-129.14,18.63,-163.76100000000002,-128.77349999999998,-129.33700000000002,-139.122,-134.4135,-154.384,-157.97050000000002
382,382,-183.83,35.87,-145.04,53.85,-120.69,17.84,-133.47,10.43,-137.19,8.55,-147.59,21.4,-178.02,58.72,-163.73250000000002,-129.4405,-129.7795,-139.02800000000002,-134.71800000000002,-152.6705,-158.28199999999998
383,383,-150.26,47.45,-131.6,25.17,-128.8,10.72,-137.76,10.49,-137.36,9.39,-152.04,24.54,-147.88,32.16,-163.2245,-130.5915,-129.6785,-138.7635,-134.9005,-151.847,-160.27249999999998
384,384,-149.65,29.54,-132.51,25.4,-123.99,24.43,-156.65,6.94,-139.46,5.99,-153.57,28.92,-153.5,28.74,-162.46099999999998,-130.228,-129.60250000000002,-139.2415,-135.277,-150.5675,-161.86650000000003
385,385,-182.15,37.75,-126.79,23.93,-133.8,20.95,-139.12,11.94,-129.69,10.34,-167.89,41.85,-216.85,60.1,-162.4175,-129.512,-129.2605,-139.1775,-135.20250000000001,-148.801,-164.5915
386,386,-168.71,34.0,-121.39,20.09,-137.49,22.99,-143.41,14.6,-146.46,14.72,-142.5,15.41,-175.88,97.89,-162.58499999999998,-128.34449999999998,-129.36150000000004,-140.066,-134.606,-148.68599999999998,-164.412
387,387,-166.36,25.01,-128.77,16.24,-118.51,22.63,-138.8,17.05,-140.33,10.39,-147.97,19.97,-186.83,80.49,-162.6465,-129.099,-128.822,-139.60500000000002,-134.9505,-153.01100000000002,-164.655
388,388,-151.78,31.09,-117.75,25.99,-126.91,24.55,-140.95,7.68,-126.54,9.51,-160.74,19.49,-162.13,37.24,-162.72250000000003,-129.6145,-128.5525,-140.1695,-135.0975,-154.5225,-165.35049999999998
389,389,-146.37,36.09,-124.74,22.41,-134.01,10.95,-138.55,8.37,-128.62,6.54,-147.24,13.16,-137.67,13.89,-162.74550000000002,-130.11899999999997,-128.507,-139.5405,-134.90400000000002,-152.5525,-165.029
390,390,-168.65,18.15,-125.26,17.08,-126.84,23.03,-128.13,14.77,-122.81,13.41,-137.27,10.4,-128.66,13.19,-162.06250000000003,-129.216,-127.5605,-138.919,-135.394,-153.124,-164.93900000000002
391,391,-156.95,32.31,-128.88,8.27,-136.83,10.34,-137.13,14.0,-134.18,13.0,-143.11,17.93,-135.03,12.62,-161.943,-129.467,-128.0275,-138.7205,-135.39550000000003,-153.09300000000002,-163.5165
392,392,-162.67,27.53,-155.32,44.93,-123.7,11.93,-138.79,10.45,-132.41,9.28,-140.27,21.85,-174.02,76.43,-161.7465,-130.071,-127.819,-139.09300000000002,-135.00650000000002,-153.673,-165.5375
393,393,-157.28,33.23,-128.69,17.02,-127.91,22.58,-146.03,9.51,-141.45,19.41,-141.45,18.66,-152.81,34.63,-159.74650000000003,-129.4985,-128.1135,-139.4965,-135.416,-153.276,-163.26500000000001
394,394,-154.92,42.87,-119.85,16.43,-120.55,28.33,-134.08,10.28,-141.98,9.52,-142.1,3.55,-191.11,48.66,-160.7655,-129.04999999999998,-128.0705,-139.92450000000002,-135.145,-153.005,-163.762
395,395,-160.37,26.77,-115.3,8.63,-138.29,27.09,-143.74,11.54,-127.64,7.91,-150.02,14.78,-161.18,39.66,-161.7345,-129.054,-127.96900000000001,-139.1615,-134.897,-153.49349999999998,-162.369
396,396,-167.65,25.72,-147.17,84.95,-133.02,22.89,-127.59,11.7,-138.9,13.93,-212.89,141.76,-166.51,65.2,-160.139,-128.95499999999998,-127.9885,-139.3885,-135.353,-151.62400000000002,-157.918
397,397,-166.86,24.17,-129.05,50.39,-124.78,13.71,-153.14,26.44,-133.74,9.83,-182.33,91.5,-194.75,71.31,-158.70850000000002,-129.22899999999998,-128.11849999999998,-138.8765,-134.595,-152.4205,-155.9815
398,398,-156.65,34.29,-139.01,22.88,-123.57,18.23,-137.14,14.32,-135.68,19.38,-130.84,9.45,-199.28,96.07,-158.661,-128.452,-128.845,-138.4895,-134.71750000000003,-152.7015,-153.594
399,399,-152.9,25.06,-130.95,40.14,-112.97,20.94,-135.01,10.49,-139.78,11.81,-156.99,43.5,-128.54,16.49,-158.837,-129.5085,-129.1385,-138.27349999999998,-134.99550000000002,-151.12600000000003,-151.9125
400,400,-164.03,33.02,-127.5,38.72,-131.65,19.86,-135.36,13.17,-132.8,10.74,-157.23,23.42,-150.54,16.09,-160.2,-129.1745,-128.7685,-138.1405,-135.323,-152.0565,-153.002
401,401,-166.89,22.87,-125.85,42.43,-132.07,13.79,-137.01,11.13,-133.11,10.07,-159.42,17.52,-169.56,70.01,-160.011,-129.0375,-129.6115,-138.7655,-135.85750000000002,-151.7605,-153.602
402,402,-143.83,23.12,-133.59,70.2,-126.58,21.28,-141.54,22.68,-145.38,9.87,-139.65,20.88,-132.57,41.48,-160.401,-128.7165,-128.83499999999998,-138.7865,-135.493,-151.55349999999999,-154.06850000000003
403,403,-170.64,30.54,-122.63,12.87,-127.94,12.81,-146.32,17.6,-131.94,6.72,-146.62,10.39,-157.82,56.21,-160.2575,-126.93699999999998,-129.877,-139.02249999999998,-135.811,-151.424,-152.75300000000001
404,404,-169.03,26.9,-132.59,10.72,-121.96,17.78,-141.39,14.7,-134.5,6.36,-163.34,64.08,-125.64,33.76,-160.21200000000002,-127.275,-130.5925,-138.408,-135.1805,-151.708,-151.33149999999998
405,405,-150.24,31.61,-124.81,10.47,-134.19,19.39,-143.66,10.49,-138.81,16.71,-130.5,8.98,-127.83,13.32,-159.94,-127.53249999999998,-131.4085,-138.4135,-134.93099999999998,-152.074,-149.122
406,406,-140.1,33.14,-126.87,29.51,-140.09,12.66,-133.17,9.32,-131.3,5.09,-158.43,25.52,-137.15,17.87,-159.94350000000003,-128.20800000000003,-130.8595,-138.06900000000002,-135.0885,-153.6705,-148.3845
407,407,-165.41,26.6,-113.23,17.03,-133.04,28.37,-131.06,8.68,-142.78,8.23,-153.59,35.51,-139.08,22.14,-159.7315,-127.4165,-129.9725,-138.58149999999998,-134.804,-151.636,-147.145
408,408,-155.3,23.53,-138.88,40.34,-132.78,30.16,-136.63,15.35,-132.1,11.28,-129.23,15.9,-128.5,15.69,-159.97899999999998,-127.59199999999998,-130.54000000000002,-137.363,-134.699,-151.112,-144.7365
409,409,-173.63,35.76,-118.06,25.78,-126.61,28.78,-135.89,12.74,-135.17,5.27,-165.85,18.46,-159.46,20.67,-160.52,-126.6125,-131.20049999999998,-137.412,-135.42950000000002,-151.9495,-144.43599999999998
410,410,-164.87,28.68,-122.52,19.25,-143.7,17.25,-140.63,11.81,-133.5,13.23,-131.35,11.08,-140.66,24.97,-161.64849999999998,-126.64349999999999,-131.4705,-137.829,-135.31550000000001,-151.82049999999998,-144.47750000000002
411,411,-164.75,24.64,-122.46,26.32,-121.3,19.87,-137.55,9.23,-126.89,8.7,-138.97,11.67,-144.36,25.7,-161.5755,-127.3475,-132.38,-137.63400000000001,-135.198,-151.515,-144.634
412,412,-159.8,39.91,-119.73,13.76,-144.54,34.87,-143.51,20.63,-138.77,18.25,-137.68,20.79,-147.71,35.99,-161.2785,-127.393,-132.6035,-137.49349999999998,-135.07049999999998,-149.7705,-142.2205
413,413,-156.37,24.34,-135.45,12.14,-142.22,25.4,-133.74,7.27,-128.84,19.77,-147.13,23.64,-124.38,18.97,-162.0955,-126.69199999999998,-132.3775,-137.2665,-134.62150000000003,-150.2095,-143.99349999999998
414,414,-149.48,33.36,-125.0,20.68,-136.87,13.62,-134.19,7.93,-136.99,11.01,-149.42,17.52,-146.92,18.57,-161.36499999999998,-127.0365,-132.49099999999999,-137.36049999999997,-134.7115,-152.117,-144.874
415,415,-160.44,23.0,-128.81,9.87,-127.31,11.19,-136.85,11.42,-130.79,12.31,-181.95,44.94,-146.43,31.08,-161.532,-125.77950000000001,-132.25449999999998,-137.4195,-134.121,-151.363,-147.41649999999998
416,416,-163.41,24.92,-131.34,15.97,-115.28,24.56,-137.84,15.91,-133.21,9.87,-172.2,65.23,-141.72,25.64,-162.1305,-125.78800000000001,-131.245,-136.6245,-134.26500000000001,-152.299,-149.4835
417,417,-171.81,18.98,-132.56,30.46,-136.13,23.01,-128.77,18.33,-131.64,7.52,-171.85,32.36,-146.58,22.73,-162.668,-125.398,-131.0145,-136.5845,-134.46300000000002,-151.783,-148.64950000000002
418,418,-167.47,23.97,-119.42,15.59,-136.78,18.17,-138.12,16.99,-150.29,11.08,-147.59,10.53,-193.27,53.25,-163.0515,-126.48400000000001,-130.94650000000001,-136.216,-133.3475,-152.3235,-147.749
419,419,-175.47,25.53,-131.57,11.65,-118.37,15.8,-143.35,8.97,-137.5,13.26,-154.41,52.5,-129.37,29.74,-163.48499999999999,-126.1685,-130.1965,-135.823,-133.853,-153.8425,-148.2235
420,420,-162.57,39.34,-141.58,45.15,-149.84,35.35,-131.46,13.14,-130.45,15.69,-151.12,32.64,-153.67,35.49,-162.303,-127.1125,-130.8845,-136.049,-134.08049999999997,-152.67249999999999,-146.575
421,421,-160.95,37.62,-126.76,13.45,-136.54,7.59,-134.2,19.0,-130.56,13.75,-124.53,10.9,-121.29,16.02,-162.6985,-128.24650000000003,-130.0125,-135.792,-134.321,-153.07649999999998,-148.475
422,422,-160.17,39.74,-119.57,22.91,-122.06,32.69,-137.0,15.4,-136.4,13.74,-148.43,25.55,-168.03,58.22,-162.97899999999998,-127.968,-130.055,-135.79799999999997,-134.4205,-154.63100000000003,-149.3955
423,423,-156.03,31.39,-129.52,22.39,-130.21,25.13,-148.2,18.2,-133.74,15.47,-184.77,31.05,-175.43,50.2,-162.9915,-128.5575,-129.897,-136.156,-133.824,-154.3905,-150.06599999999997
424,424,-172.37,31.69,-107.45,27.03,-117.23,10.68,-142.57,20.31,-122.69,3.64,-148.26,4.24,-176.49,45.84,-163.51749999999998,-128.3285,-129.6885,-136.709,-134.0215,-155.5285,-151.62150000000003
425,425,-162.21,31.16,-124.98,10.28,-114.0,22.97,-127.76,7.62,-141.69,13.04,-149.22,30.0,-169.17,70.73,-164.25650000000002,-129.87949999999998,-129.154,-136.555,-133.51600000000002,-155.175,-150.701
426,426,-150.85,32.73,-119.07,29.09,-135.48,11.18,-132.37,7.86,-135.26,10.56,-148.11,12.79,-120.47,36.79,-164.094,-129.96999999999997,-129.57250000000002,-136.20049999999998,-133.37650000000002,-152.8615,-149.286
427,427,-173.08,28.94,-134.95,11.26,-131.68,10.09,-123.69,19.58,-120.47,6.16,-164.4,31.0,-121.07,9.22,-164.42249999999999,-129.637,-130.3835,-136.08,-133.3745,-150.615,-151.901
428,428,-163.97,24.91,-132.57,35.32,-117.78,17.17,-128.77,7.16,-142.21,14.2,-159.61,25.65,-137.99,39.18,-164.24349999999998,-129.1305,-130.0915,-136.764,-133.826,-151.201,-151.5525
429,429,-149.99,33.77,-136.94,35.88,-140.37,40.48,-140.41,16.1,-139.72,5.52,-142.45,25.37,-126.49,7.51,-163.7,-128.913,-129.6335,-137.204,-133.8145,-151.62849999999997,-150.0215
430,430,-172.78,32.42,-145.2,55.45,-126.26,9.43,-135.49,13.89,-138.31,12.34,-139.43,5.99,-178.66,129.33,-163.842,-128.497,-129.8985,-137.242,-133.277,-151.174,-152.28650000000002
431,431,-170.36,21.02,-116.89,23.22,-122.15,24.54,-137.67,24.1,-128.88,7.98,-170.06,62.21,-162.77,27.07,-163.54299999999998,-127.90799999999999,-128.9,-137.3165,-134.22,-151.9735,-151.99150000000003
432,432,-160.05,50.57,-131.52,36.65,-141.38,14.77,-150.67,9.74,-126.84,12.16,-132.87,6.34,-161.12,19.98,-163.679,-129.3935,-128.7775,-137.7375,-134.0825,-153.0455,-151.92350000000002
433,433,-166.89,26.29,-130.87,28.9,-138.05,28.8,-144.8,8.52,-132.79,5.96,-169.89,8.97,-155.49,55.04,-164.18699999999998,-129.221,-129.342,-137.224,-133.895,-154.454,-151.5285
434,434,-164.26,30.03,-156.02,91.89,-126.18,18.27,-131.11,12.89,-126.88,17.02,-142.35,9.76,-128.51,21.12,-165.2065,-129.19750000000002,-129.723,-136.50300000000001,-134.0215,-152.868,-151.531
435,435,-157.19,30.52,-130.62,28.75,-135.68,19.48,-129.76,9.98,-128.0,8.48,-135.68,18.08,-118.13,24.79,-164.4645,-130.1335,-130.097,-136.19400000000002,-134.325,-152.522,-150.9405
436,436,-169.98,16.93,-124.68,25.52,-131.5,14.06,-135.43,7.07,-133.17,9.69,-127.27,6.1,-194.02,56.79,-165.01899999999998,-131.188,-130.788,-137.92,-134.12,-152.63150000000002,-150.9195
437,437,-168.23,22.69,-122.43,19.03,-130.29,16.73,-142.45,9.16,-140.67,13.78,-183.57,59.08,-139.61,26.24,-165.8065,-130.8605,-130.042,-138.3355,-133.814,-154.0805,-152.87650000000002
438,438,-156.6,38.23,-115.07,18.09,-127.62,10.69,-146.92,13.69,-150.06,13.44,-156.14,19.81,-162.65,60.03,-165.1355,-130.402,-129.71699999999998,-138.9475,-134.49949999999998,-154.625,-154.86399999999998
439,439,-178.31,25.95,-123.25,19.98,-123.67,27.23,-144.11,13.49,-126.75,11.01,-145.32,23.73,-174.67,107.0,-165.079,-130.1065,-130.7665,-139.409,-134.003,-153.82549999999998,-154.88400000000001
440,440,-156.59,28.08,-129.8,17.99,-129.87,13.14,-132.95,7.29,-149.31,5.52,-167.11,30.0,-147.77,16.94,-165.49349999999998,-129.001,-129.97899999999998,-139.4375,-133.696,-153.581,-156.5855
441,441,-163.67,18.59,-156.47,59.39,-134.09,12.93,-142.62,11.81,-127.81,15.27,-145.97,31.57,-119.93,22.18,-165.16500000000002,-129.2105,-130.078,-139.60899999999998,-133.86599999999999,-153.224,-153.809
442,442,-170.33,38.7,-116.12,14.65,-133.35,20.48,-126.73,6.25,-132.65,7.72,-176.6,51.34,-160.13,51.97,-165.0385,-129.4575,-130.6,-139.4595,-134.217,-151.147,-153.03199999999998
443,443,-176.42,37.36,-129.05,27.38,-137.83,24.29,-133.78,15.37,-136.27,7.78,-153.05,27.77,-175.48,70.13,-165.6605,-130.70149999999998,-129.68850000000003,-139.22899999999998,-134.57850000000002,-151.90699999999998,-152.3485
444,444,-157.53,49.97,-126.17,19.72,-124.71,23.59,-136.39,7.46,-128.76,13.19,-141.34,17.52,-164.68,77.58,-165.92149999999998,-129.7385,-129.1155,-139.176,-134.839,-150.524,-152.4065
445,445,-173.3,28.49,-146.07,75.19,-127.82,22.3,-162.28,10.77,-137.59,7.65,-151.41,19.04,-168.75,24.12,-165.87199999999999,-128.3435,-129.744,-139.26999999999998,-135.3695,-150.585,-154.098
446,446,-166.6,23.82,-112.52,22.72,-120.56,10.48,-140.68,11.26,-129.14,6.96,-177.09,45.74,-159.61,39.26,-165.8075,-127.94200000000001,-129.6735,-139.583,-135.77949999999998,-150.57399999999998,-157.71800000000002
447,447,-159.66,24.49,-125.78,19.13,-125.18,25.06,-135.93,11.86,-134.18,8.7,-175.29,29.15,-160.82,38.66,-165.33950000000002,-129.0735,-129.8895,-140.0455,-135.599,-151.46949999999998,-156.23
448,448,-162.84,29.36,-126.66,27.41,-138.77,25.32,-138.0,13.1,-132.28,8.85,-143.62,15.61,-138.39,40.42,-165.829,-128.9045,-130.3125,-139.68099999999998,-135.30700000000002,-150.5315,-158.62349999999998
449,449,-158.28,35.27,-114.83,18.16,-124.62,22.98,-140.98,14.93,-133.58,10.93,-137.56,6.2,-160.52,31.57,-165.84250000000003,-129.24200000000002,-130.2295,-138.95850000000002,-134.7285,-150.09199999999998,-156.9855
450,450,-166.21,22.96,-149.39,64.22,-128.24,12.85,-138.92,13.53,-141.71,14.48,-132.29,11.66,-123.13,24.75,-165.672,-129.378,-130.636,-138.77550000000002,-134.9925,-150.16400000000002,-155.1895
451,451,-167.83,34.05,-121.83,21.35,-132.59,14.09,-134.68,10.56,-135.9,4.98,-128.52,18.21,-147.23,24.68,-167.1305,-130.445,-130.449,-138.62849999999997,-134.7475,-148.27749999999997,-155.45
452,452,-172.49,28.28,-156.4,83.69,-123.15,21.58,-146.06,12.94,-134.07,3.66,-148.07,20.32,-147.45,22.06,-167.3315,-130.148,-130.606,-137.8615,-135.333,-147.728,-156.0795
453,453,-172.11,24.13,-111.61,15.21,-126.59,18.69,-143.74,7.55,-138.0,6.11,-142.23,11.03,-156.65,39.96,-166.31550000000001,-130.372,-130.55450000000002,-138.483,-135.41,-146.9835,-156.1165
454,454,-163.27,33.53,-128.12,19.67,-138.75,22.82,-132.99,5.83,-137.49,4.65,-143.57,7.04,-162.34,26.79,-165.33800000000002,-131.416,-130.005,-138.32049999999998,-135.371,-147.0195,-158.0495
455,455,-155.9,29.87,-122.59,28.42,-134.27,18.03,-136.02,10.84,-136.2,29.58,-135.46,10.57,-190.53,114.55,-165.5865,-133.655,-130.5615,-138.0375,-135.95499999999998,-147.61599999999999,-158.70999999999998
456,456,-160.62,33.7,-147.31,54.59,-135.82,17.41,-144.68,12.55,-129.56,10.29,-145.18,14.65,-164.26,30.64,-165.719,-133.7495,-130.52849999999998,-136.5405,-135.41649999999998,-149.004,-156.94549999999998
457,457,-178.02,33.27,-119.05,26.84,-138.75,20.14,-135.16,10.21,-134.83,14.25,-164.81,23.46,-187.48,27.06,-165.089,-133.947,-131.405,-136.3765,-135.50900000000001,-151.08999999999997,-155.392
458,458,-156.87,27.2,-121.82,12.67,-125.96,16.21,-132.47,6.25,-138.49,13.77,-147.35,32.37,-129.89,29.04,-166.065,-134.9185,-131.6685,-136.34650000000002,-135.65300000000002,-149.68,-153.991
459,459,-174.9,28.81,-125.97,15.75,-131.8,22.14,-140.45,10.99,-132.03,7.2,-146.76,18.27,-138.75,63.28,-165.78449999999998,-134.5905,-131.12650000000002,-136.433,-135.89100000000002,-149.711,-153.8905
460,460,-185.76,20.51,-151.14,31.18,-126.13,15.08,-130.01,15.72,-144.41,11.41,-129.38,14.57,-152.98,29.3,-166.166,-135.3075,-131.01799999999997,-136.4115,-135.836,-150.8375,-152.577
461,461,-167.69,27.46,-150.53,41.18,-137.23,11.87,-127.28,22.49,-139.52,11.14,-134.98,26.03,-132.52,12.23,-166.2485,-134.7385,-130.1655,-136.0075,-135.328,-152.23100000000002,-153.76500000000001
462,462,-150.01,32.9,-120.6,18.92,-132.32,13.09,-139.16,8.35,-134.19,12.13,-161.71,19.24,-160.87,27.25,-165.1425,-135.011,-129.922,-136.54850000000002,-135.3075,-153.4335,-154.42450000000002
463,463,-156.87,36.53,-149.93,49.7,-126.84,22.07,-130.53,10.7,-135.49,13.26,-153.77,18.63,-214.14,117.25,-164.286,-133.23449999999997,-130.405,-136.07,-134.992,-153.469,-155.323
464,464,-162.5,32.83,-170.95,109.04,-135.84,15.57,-130.73,14.46,-140.44,10.05,-153.27,11.52,-177.89,58.81,-164.0855,-135.11100000000002,-130.99349999999998,-135.75650000000002,-134.8995,-153.2955,-155.76399999999998
465,465,-175.95,28.19,-147.96,53.82,-127.16,11.43,-132.34,15.54,-126.82,14.25,-179.17,81.1,-133.46,20.23,-164.69099999999997,-135.071,-130.63299999999998,-135.95350000000002,-135.1935,-152.6655,-157.78900000000002
466,466,-154.0,45.48,-116.47,22.15,-138.09,25.27,-137.4,12.69,-130.99,9.34,-218.81,127.04,-128.54,12.66,-165.03400000000002,-135.152,-129.2125,-135.74650000000003,-135.22500000000002,-152.49650000000003,-154.7415
467,467,-179.18,28.45,-145.21,73.54,-130.45,18.35,-135.33,13.41,-137.06,12.35,-147.09,20.15,-132.8,24.89,-165.26799999999997,-133.4845,-128.9715,-135.277,-135.35,-152.09949999999998,-154.4925
468,468,-157.23,30.11,-120.1,19.59,-127.93,18.74,-139.73,14.88,-137.04,22.94,-144.24,22.7,-136.38,25.63,-164.6705,-134.082,-128.75,-135.981,-136.0055,-151.9575,-151.94850000000002
469,469,-165.91,22.49,-129.17,27.25,-122.45,22.54,-140.55,6.38,-132.48,9.47,-160.09,32.48,-134.25,6.18,-165.8195,-135.26149999999998,-128.46999999999997,-136.04749999999999,-136.2475,-151.38400000000001,-153.86149999999998
470,470,-167.86,21.19,-138.01,11.71,-111.19,28.1,-130.84,13.68,-131.55,8.68,-160.16,25.56,-146.89,20.9,-164.9545,-136.831,-127.9985,-136.875,-136.6215,-151.70499999999998,-153.886
471,471,-145.71,45.83,-127.28,17.5,-127.72,7.91,-145.5,24.43,-135.49,4.83,-152.57,18.83,-160.42,60.55,-163.2235,-136.66000000000003,-127.95450000000001,-137.01,-135.7295,-152.4935,-152.04500000000002
472,472,-155.36,21.38,-120.87,11.33,-132.81,16.53,-136.49,14.98,-127.76,17.0,-148.78,21.94,-165.42,33.95,-162.96949999999998,-135.7605,-127.2775,-136.8305,-135.8035,-153.7875,-153.49200000000002
473,473,-168.1,29.46,-149.14,66.77,-138.36,21.93,-137.47,7.87,-136.15,6.05,-138.76,13.82,-165.47,44.01,-164.14249999999998,-136.02,-127.354,-136.9445,-136.43,-154.22650000000002,-151.4725
474,474,-175.38,35.21,-127.32,20.81,-131.54,26.37,-136.93,10.18,-143.37,15.07,-130.97,5.67,-202.84,105.99,-164.7865,-134.768,-127.84750000000001,-137.6855,-136.6035,-156.84650000000002,-150.868
475,475,-162.76,31.07,-124.21,29.49,-105.86,16.24,-131.88,10.25,-136.83,5.49,-132.08,9.37,-129.58,33.41,-165.631,-132.47449999999998,-128.4085,-138.121,-136.546,-157.796,-148.89450000000002
476,476,-165.3,25.17,-113.96,26.82,-131.0,17.52,-135.29,7.76,-132.06,5.78,-137.24,8.0,-159.28,56.53,-165.1515,-131.79899999999998,-129.1765,-138.62949999999998,-137.0955,-157.211,-149.2355
477,477,-166.07,26.74,-131.0,28.06,-134.32,20.49,-149.24,4.56,-147.94,6.09,-161.97,26.26,-136.6,41.6,-165.92350000000002,-133.8095,-129.73,-138.138,-137.28349999999998,-153.419,-151.61100000000002
478,478,-179.85,32.34,-145.41,33.52,-120.36,22.71,-133.8,16.93,-143.33,15.82,-135.88,10.83,-168.15,42.89,-165.24399999999997,-132.3825,-129.4685,-137.873,-137.722,-153.369,-152.9035
479,479,-157.6,25.87,-157.36,65.99,-122.37,13.54,-157.0,18.73,-139.51,6.66,-153.18,20.88,-139.24,19.42,-165.326,-133.365,-129.81199999999998,-137.65050000000002,-137.676,-156.1125,-154.0685
480,480,-151.14,37.09,-147.72,45.83,-125.25,26.77,-132.71,8.96,-126.57,8.95,-145.15,25.44,-116.16,20.66,-163.7655,-134.552,-130.80599999999998,-137.177,-137.395,-155.222,-156.848
481,481,-162.61,33.58,-132.54,15.31,-123.69,7.96,-123.69,12.87,-141.0,10.32,-160.86,55.19,-161.46,27.89,-163.9005,-133.355,-131.9955,-137.6545,-137.7415,-154.4725,-156.86849999999998
482,482,-173.47,33.11,-125.79,29.76,-133.85,21.96,-141.44,20.72,-146.72,15.93,-170.49,39.78,-120.48,50.79,-165.35250000000002,-134.0055,-132.102,-137.22899999999998,-137.85999999999999,-155.48600000000002,-156.6505
483,483,-169.75,24.23,-124.89,30.75,-136.71,20.31,-145.35,5.26,-138.96,7.67,-206.17,78.87,-202.05,79.47,-166.0375,-135.247,-132.19299999999998,-137.35399999999998,-138.41000000000003,-154.7865,-155.9875
484,484,-179.39,26.76,-125.08,14.72,-147.06,22.25,-139.44,20.56,-139.29,10.69,-172.26,41.32,-138.42,40.11,-166.419,-133.978,-132.07350000000002,-137.07999999999998,-138.442,-155.8355,-154.36700000000002
485,485,-166.36,27.59,-134.45,17.91,-142.52,17.35,-142.51,7.76,-137.81,12.82,-167.47,43.21,-140.28,29.83,-165.501,-135.5875,-133.02050000000003,-137.11700000000002,-138.375,-163.3795,-152.144
486,486,-169.44,29.27,-156.68,75.83,-149.16,11.58,-127.57,8.02,-134.75,7.31,-142.97,16.86,-176.05,33.16,-165.8895,-135.5565,-133.9305,-137.348,-138.605,-164.6635,-154.1055
487,487,-165.59,38.76,-116.67,19.75,-125.22,17.58,-130.03,8.39,-145.83,13.7,-146.09,18.38,-158.65,20.52,-165.226,-136.83350000000002,-133.7925,-137.6945,-138.7035,-164.729,-154.0345
488,488,-158.87,21.54,-139.75,27.08,-134.8,12.07,-135.28,21.17,-136.12,5.86,-199.11,62.51,-159.68,51.05,-164.8605,-137.3475,-133.5485,-136.89600000000002,-138.2215,-162.832,-155.3115
489,489,-134.7,67.0,-152.91,73.06,-142.33,16.92,-131.08,11.65,-126.86,5.62,-142.28,12.31,-189.84,29.4,-163.94,-135.805,-133.911,-136.989,-138.01799999999997,-164.743,-153.594
490,490,-170.56,41.37,-114.07,29.39,-134.98,21.2,-140.39,11.48,-138.48,19.13,-145.17,20.4,-147.3,50.76,-164.2935,-134.9195,-133.99099999999999,-137.03,-137.9315,-164.5085,-153.8055
491,491,-174.75,32.9,-140.29,25.86,-129.85,28.48,-136.99,8.27,-137.86,16.5,-172.84,46.78,-156.06,35.29,-164.98578947368418,-134.2457894736842,-134.45105263157893,-137.25736842105263,-138.52947368421053,-165.52736842105264,-155.78684210526316
492,492,-169.06,29.01,-145.7,46.46,-134.63,9.74,-138.99,6.49,-138.76,13.61,-134.79,23.86,-152.16,19.57,-165.11777777777777,-134.34055555555554,-135.04888888888888,-138.0111111111111,-138.39222222222222,-165.78666666666666,-155.4716666666667
493,493,-175.73,23.44,-123.76,17.02,-135.97,15.76,-131.99,4.53,-136.79,9.71,-159.74,44.21,-133.06,23.5,-164.62647058823526,-134.84352941176468,-135.11941176470586,-137.80941176470586,-137.90235294117647,-165.51,-157.53
494,494,-157.02,35.97,-159.51,45.81,-150.48,13.48,-137.67,10.64,-142.03,11.1,-281.85,225.69,-158.38,45.42,-164.30624999999998,-135.465625,-135.01999999999998,-137.338125,-137.83625,-162.96875,-154.7475
495,495,-170.53,24.45,-123.59,21.11,-124.06,29.5,-136.5,15.8,-141.43,5.88,-157.76,48.51,-168.81,57.65,-163.30066666666664,-136.158,-134.21733333333333,-137.19799999999998,-137.73933333333335,-162.34933333333336,-155.83599999999998
496,496,-152.03,30.27,-139.5,31.72,-128.24,9.43,-142.22,15.6,-134.03,8.36,-138.55,20.35,-157.86,79.15,-163.08214285714283,-136.28,-133.6242857142857,-136.8185714285714,-137.7342857142857,-161.98357142857142,-156.94714285714286
497,497,-158.76,20.25,-141.28,34.8,-129.44,20.15,-133.27,16.31,-138.3,22.82,-124.03,21.19,-162.14,65.07,-162.5930769230769,-134.71076923076922,-132.42923076923077,-137.53,-137.96384615384616,-163.44615384615386,-155.4776923076923
498,498,-161.44,30.73,-114.56,13.03,-127.61,13.49,-135.66,10.56,-139.26,5.68,-174.1,49.15,-133.8,17.92,-162.3433333333333,-136.21416666666667,-133.03,-138.155,-137.30833333333334,-164.8925,-155.21333333333334
499,499,-164.67,36.66,-139.65,38.92,-123.97,11.2,-157.82,21.32,-137.78,11.93,-148.49,14.14,-143.47,39.98,-162.65909090909088,-135.89272727272726,-132.86909090909091,-138.41636363636363,-137.41636363636363,-161.78181818181818,-154.80727272727273

